Data-driven initialization of deep learning solvers for Hamilton-Jacobi-Bellman PDEs

A deep learning approach for the approximation of the Hamilton-Jacobi-Bellman partial differential equation (HJB PDE) associated to the Nonlinear Quadratic Regulator (NLQR) problem. A state-dependent Riccati equation control law is first used to generate a gradient-augmented synthetic dataset for supervised learning. The resulting model becomes a warm start for the minimization of a loss function based on the residual of the HJB PDE. The combination of supervised learning and residual minimization avoids spurious solutions and mitigate the data inefficiency of a supervised learning-only approach. Numerical tests validate the different advantages of the proposed methodology.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> data/dataset_coordinates.dat <==
-0.522390,0.878524,0.402225
0.579635,0.943306,1.970358
0.394878,-0.185943,0.089935
0.334161,-0.307032,0.071150
0.895597,-0.044856,1.087324
0.052813,-0.800507,0.515498
-0.422957,0.782237,0.335269
0.755682,0.283142,1.146337
-0.961216,0.873049,0.466136
-0.168093,-0.530703,0.362706
0.600257,0.006301,0.380984
-0.220584,-0.567614,0.457949
-0.681446,0.264800,0.309026
0.107133,0.605965,0.394867
-0.240036,-0.662295,0.606659
0.137750,0.770754,0.642492
-0.567838,0.123450,0.246359
-0.673867,0.535058,0.235501
0.398059,0.404935,0.485254
0.361529,-0.587423,0.189795


==> data/feb_exp_linear_all_methods.dat <==
0.00000000,0.07048428,0.08400049,0.09147998,0.18422499
100.00000000,0.02364716,0.02549491,0.02784806,6.78152156
200.00000000,0.02287226,0.00088300,0.01082209,6.56556845
300.00000000,0.01884659,0.00029225,0.00006291,3.21642470
400.00000000,0.01458119,0.00015856,0.00003723,1.99315864
500.00000000,0.00861131,0.00015777,0.00002411,1.99424070
600.00000000,0.00464525,0.00009103,0.00001829,1.72125202
700.00000000,0.00417765,0.00006037,0.00001213,1.60576147
800.00000000,0.00383238,0.00009269,0.00000878,1.48375982
900.00000000,0.00362361,0.00006089,0.00000868,1.41305035
1000.00000000,0.00348880,0.00010725,0.00002229,1.37014198
1100.00000000,0.00345075,0.00003995,0.00000300,1.33236843
1200.00000000,0.00343002,0.00003879,0.00000333,1.35712743
1300.00000000,0.00340414,0.00003790,0.00000317,1.42586410
1400.00000000,0.00337553,0.00003727,0.00000287,1.50643253
1500.00000000,0.00334526,0.00003686,0.00000303,1.56422079
1600.00000000,0.00331406,0.00003661,0.00000280,1.60349953
1700.00000000,0.00328245,0.00003648,0.00000269,1.66140777
1800.00000000,0.00325080,0.00003642,0.00000230,1.69026339
1900.00000000,0.00323531,0.00003702,0.00000247,1.73764336
2000.00000000,0.00319244,0.00003684,0.00000224,1.77864391
2100.00000000,0.00316856,0.00003899,0.00000229,1.81183964
2200.00000000,0.00314378,0.00003705,0.00000208,1.83058596
2300.00000000,0.00312257,0.00003500,0.00000211,1.85382092
2400.00000000,0.00310368,0.00003708,0.00000196,1.87294042
2500.00000000,0.00308556,0.00003678,0.00000212,1.90912133
2600.00000000,0.00306716,0.00003644,0.00000203,1.93838108
2700.00000000,0.00310701,0.00003570,0.00000190,1.96392435
2800.00000000,0.00303501,0.00003517,0.00000223,2.00007653
2900.00000000,0.00307465,0.00003585,0.00000209,2.03383225
3000.00000000,0.00302020,0.00003691,0.00000184,2.05224752


==> data/function_all.dat <==
-1.000000,-1.000000,0.425001,2.445854,5.597603,0.007349,5.693828
-0.894737,-1.000000,0.424939,2.378636,4.991205,0.056582,5.072534
-0.789474,-1.000000,0.424872,2.304883,4.425078,0.106636,4.495068
-0.684211,-1.000000,0.424798,2.223108,3.900236,0.157462,3.959697
-0.578947,-1.000000,0.424718,2.131788,3.416551,0.209004,3.467045
-0.473684,-1.000000,0.424631,2.029565,2.973434,0.261210,3.015806
-0.368421,-1.000000,0.424537,1.915554,2.570185,0.314025,2.605427
-0.263158,-1.000000,0.424437,1.789704,2.206100,0.367392,2.235972
-0.157895,-1.000000,0.424329,1.653166,1.880472,0.421255,1.905687
-0.052632,-1.000000,0.424213,1.508495,1.592539,0.475555,1.613837
0.052632,-1.000000,0.424090,1.359551,1.341450,0.530232,1.359688
0.157895,-1.000000,0.423959,1.211027,1.126253,0.585229,1.142249
0.263158,-1.000000,0.423819,1.067770,0.945921,0.640484,0.959954
0.368421,-1.000000,0.423672,0.934196,0.799391,0.695936,0.811853
0.473684,-1.000000,0.423517,0.814042,0.685599,0.751525,0.696732
0.578947,-1.000000,0.423353,0.710455,0.603491,0.807189,0.613628
0.684211,-1.000000,0.423181,0.626199,0.551993,0.862867,0.560946
0.789474,-1.000000,0.423001,0.563730,0.529950,0.918497,0.537153
0.894737,-1.000000,0.422813,0.525067,0.536052,0.974018,0.541047
1.000000,-1.000000,0.422617,0.511583,0.568805,1.029369,0.571511
-1.000000,-0.894737,0.425308,2.367246,4.545572,0.055624,4.586967
-0.894737,-0.894737,0.425237,2.280840,4.013035,0.100443,4.046184
-0.789474,-0.894737,0.425160,2.185408,3.521068,0.146016,3.547553
-0.684211,-0.894737,0.425078,2.079374,3.069041,0.192295,3.089260
-0.578947,-0.894737,0.424989,1.961289,2.656085,0.239234,2.671682
-0.473684,-0.894737,0.424894,1.830224,2.281317,0.286781,2.293283
-0.368421,-0.894737,0.424793,1.686257,1.943888,0.334888,1.953236
-0.263158,-0.894737,0.424684,1.530997,1.642975,0.383505,1.651291
-0.157895,-0.894737,0.424569,1.367915,1.377735,0.432579,1.385537
-0.052632,-0.894737,0.424446,1.202254,1.147280,0.482059,1.155070
0.052632,-0.894737,0.424316,1.040391,0.950672,0.531891,0.958963
0.157895,-0.894737,0.424179,0.888820,0.786925,0.582023,0.796035
0.263158,-0.894737,0.424033,0.753160,0.655030,0.632402,0.664677
0.368421,-0.894737,0.423880,0.637594,0.553977,0.682972,0.563906
0.473684,-0.894737,0.423720,0.544806,0.482740,0.733680,0.492518
0.578947,-0.894737,0.423551,0.476262,0.440260,0.784472,0.449565
0.684211,-0.894737,0.423375,0.432567,0.425385,0.835292,0.433595
0.789474,-0.894737,0.423191,0.413758,0.436829,0.886086,0.443279
0.894737,-0.894737,0.422999,0.419493,0.473163,0.936798,0.477631
1.000000,-0.894737,0.422800,0.449137,0.532860,0.987376,0.535760
-1.000000,-0.789474,0.425615,2.253406,3.673270,0.106004,3.687560
-0.894737,-0.789474,0.425535,2.140890,3.209651,0.146096,3.220378
-0.789474,-0.789474,0.425449,2.016687,2.784765,0.186877,2.792971
-0.684211,-0.789474,0.425358,1.879838,2.397484,0.228307,2.403344
-0.578947,-0.789474,0.425260,1.730029,2.046733,0.270341,2.051565
-0.473684,-0.789474,0.425157,1.568157,1.731522,0.312937,1.735956
-0.368421,-0.789474,0.425047,1.396864,1.450923,0.356048,1.455569
-0.263158,-0.789474,0.424931,1.220799,1.204044,0.399631,1.209987
-0.157895,-0.789474,0.424808,1.046315,0.989999,0.443640,0.997270
-0.052632,-0.789474,0.424678,0.880554,0.807891,0.488029,0.816481
0.052632,-0.789474,0.424541,0.730182,0.656799,0.532751,0.666725
0.157895,-0.789474,0.424397,0.600345,0.535779,0.577759,0.546876
0.263158,-0.789474,0.424246,0.494222,0.443870,0.623006,0.455409
0.368421,-0.789474,0.424087,0.413231,0.380079,0.668446,0.391339
0.473684,-0.789474,0.423921,0.357606,0.343360,0.714029,0.353505
0.578947,-0.789474,0.423748,0.326994,0.332584,0.759707,0.341059
0.684211,-0.789474,0.423567,0.320835,0.346511,0.805433,0.352805
0.789474,-0.789474,0.423379,0.338478,0.383814,0.851159,0.387708
0.894737,-0.789474,0.423184,0.379102,0.443131,0.896835,0.445049
1.000000,-0.789474,0.422982,0.441576,0.523152,0.942415,0.524185
-1.000000,-0.684211,0.425922,2.094931,2.967025,0.158312,2.973068
-0.894737,-0.684211,0.425832,1.950470,2.564006,0.193376,2.569688
-0.789474,-0.684211,0.425737,1.793370,2.197334,0.229073,2.203126
-0.684211,-0.684211,0.425636,1.624743,1.865725,0.265365,1.871391
-0.578947,-0.684211,0.425530,1.446971,1.568024,0.302215,1.574413
-0.473684,-0.684211,0.425419,1.264038,1.303194,0.339582,1.310545
-0.368421,-0.684211,0.425301,1.081505,1.070296,0.377430,1.078832
-0.263158,-0.684211,0.425177,0.905964,0.868451,0.415717,0.878796
-0.157895,-0.684211,0.425046,0.744035,0.696807,0.454403,0.708563
-0.052632,-0.684211,0.424909,0.601248,0.554506,0.493449,0.567209
0.052632,-0.684211,0.424765,0.481296,0.440667,0.532816,0.453907
0.157895,-0.684211,0.424614,0.385893,0.354374,0.572460,0.367642
0.263158,-0.684211,0.424457,0.315203,0.294666,0.612343,0.307022
0.368421,-0.684211,0.424293,0.268562,0.260524,0.652421,0.271131
0.473684,-0.684211,0.424122,0.245182,0.250860,0.692654,0.258924
0.578947,-0.684211,0.423944,0.244592,0.264513,0.733000,0.269731
0.684211,-0.684211,0.423759,0.266686,0.300291,0.773416,0.302656
0.789474,-0.684211,0.423567,0.311387,0.357021,0.813862,0.356976
0.894737,-0.684211,0.423369,0.378128,0.433634,0.854293,0.432239
1.000000,-0.684211,0.423164,0.465433,0.529231,0.894669,0.528029
-1.000000,-0.578947,0.426228,1.889817,2.403420,0.212363,2.409703
-0.894737,-0.578947,0.426128,1.713899,2.052281,0.242121,2.059773
-0.789474,-0.578947,0.426024,1.528922,1.735032,0.272460,1.743775
-0.684211,-0.578947,0.425914,1.339049,1.450323,0.303349,1.459800
-0.578947,-0.578947,0.425799,1.149388,1.196981,0.334753,1.207707
-0.473684,-0.578947,0.425679,0.965695,0.973996,0.366639,0.985913
-0.368421,-0.578947,0.425553,0.793819,0.780479,0.398974,0.793487
-0.263158,-0.578947,0.425420,0.638986,0.615606,0.431723,0.629948
-0.157895,-0.578947,0.425282,0.505124,0.478567,0.464853,0.493542
-0.052632,-0.578947,0.425138,0.394481,0.368531,0.498328,0.383367
0.052632,-0.578947,0.424987,0.307664,0.284625,0.532115,0.298641
0.157895,-0.578947,0.424830,0.244080,0.225928,0.566178,0.238487
0.263158,-0.578947,0.424666,0.202589,0.191466,0.600483,0.201714
0.368421,-0.578947,0.424497,0.182164,0.180215,0.634992,0.187566
0.473684,-0.578947,0.424320,0.182367,0.191127,0.669672,0.195192
0.578947,-0.578947,0.424138,0.203512,0.223161,0.704487,0.224143
0.684211,-0.578947,0.423949,0.246408,0.275348,0.739399,0.273810
0.789474,-0.578947,0.423753,0.311652,0.346855,0.774373,0.343747
0.894737,-0.578947,0.423552,0.398735,0.437030,0.809373,0.433737
1.000000,-0.578947,0.423345,0.505469,0.545443,0.844359,0.543558
-1.000000,-0.473684,0.426533,1.652207,1.957440,0.267964,1.967957
-0.894737,-0.473684,0.426424,1.456044,1.650138,0.292162,1.662249
-0.789474,-0.473684,0.426310,1.258955,1.374324,0.316895,1.387816
-0.684211,-0.473684,0.426191,1.066604,1.128657,0.342137,1.142856
-0.578947,-0.473684,0.426067,0.884319,0.912019,0.367860,0.927190
-0.473684,-0.473684,0.425937,0.716815,0.723466,0.394034,0.739313
-0.368421,-0.473684,0.425803,0.567935,0.562174,0.420634,0.578332
-0.263158,-0.473684,0.425662,0.440371,0.427358,0.447628,0.443797
-0.157895,-0.473684,0.425516,0.335476,0.318226,0.474989,0.334112
-0.052632,-0.473684,0.425365,0.253313,0.233948,0.502688,0.248448
0.052632,-0.473684,0.425207,0.192992,0.173654,0.530696,0.186096
0.157895,-0.473684,0.425044,0.153201,0.136432,0.558983,0.146330
0.263158,-0.473684,0.424874,0.132779,0.121353,0.587521,0.128192
0.368421,-0.473684,0.424699,0.131163,0.127492,0.616278,0.131146
0.473684,-0.473684,0.424518,0.148641,0.153975,0.645225,0.154582
0.578947,-0.473684,0.424331,0.186315,0.200029,0.674332,0.198277
0.684211,-0.473684,0.424138,0.245641,0.265033,0.703568,0.261859
0.789474,-0.473684,0.423939,0.327503,0.348558,0.732902,0.345103
0.894737,-0.473684,0.423735,0.431102,0.450384,0.762304,0.447987
1.000000,-0.473684,0.423525,0.553363,0.570502,0.791740,0.570451
-1.000000,-0.368421,0.426836,1.412438,1.606290,0.324906,1.619452
-0.894737,-0.368421,0.426717,1.213720,1.335791,0.343318,1.350377
-0.789474,-0.368421,0.426594,1.021792,1.094517,0.362225,1.110207
-0.684211,-0.368421,0.426465,0.841354,0.881196,0.381606,0.897246
-0.578947,-0.368421,0.426332,0.676307,0.694796,0.401439,0.711287
-0.473684,-0.368421,0.426194,0.529797,0.534449,0.421700,0.550905
-0.368421,-0.368421,0.426051,0.404077,0.399369,0.442367,0.415256
-0.263158,-0.368421,0.425902,0.300298,0.288789,0.463416,0.303945
-0.157895,-0.368421,0.425749,0.218459,0.201925,0.484824,0.215565
-0.052632,-0.368421,0.425590,0.157655,0.137969,0.506567,0.149429
0.052632,-0.368421,0.425425,0.116539,0.096094,0.528623,0.104955
0.157895,-0.368421,0.425256,0.093858,0.075477,0.550964,0.081582
0.263158,-0.368421,0.425080,0.088877,0.075328,0.573570,0.078587
0.368421,-0.368421,0.424900,0.101640,0.094933,0.596416,0.095669
0.473684,-0.368421,0.424714,0.133026,0.133695,0.619475,0.132454
0.578947,-0.368421,0.424522,0.184564,0.191176,0.642723,0.188925
0.684211,-0.368421,0.424325,0.257902,0.267130,0.666136,0.264894
0.789474,-0.368421,0.424123,0.353831,0.361512,0.689686,0.360306
0.894737,-0.368421,0.423916,0.471129,0.474476,0.713348,0.475295
1.000000,-0.368421,0.423704,0.605993,0.606359,0.737096,0.609949
-1.000000,-0.263158,0.427138,1.201057,1.330835,0.382958,1.346559
-0.894737,-0.263158,0.427009,1.013015,1.091197,0.395390,1.107752
-0.789474,-0.263158,0.426875,0.834860,0.878695,0.408284,0.895741
-0.684211,-0.263158,0.426738,0.670201,0.692161,0.421623,0.708922
-0.578947,-0.263158,0.426595,0.522350,0.530649,0.435389,0.547080
-0.473684,-0.263158,0.426448,0.394024,0.393344,0.449564,0.408898
-0.368421,-0.263158,0.426297,0.286896,0.279493,0.464132,0.293627
-0.263158,-0.263158,0.426140,0.201362,0.188361,0.479074,0.200972
-0.157895,-0.263158,0.425979,0.136712,0.119210,0.494372,0.129739
-0.052632,-0.263158,0.425813,0.091627,0.071311,0.510009,0.079419
0.052632,-0.263158,0.425642,0.064758,0.043961,0.525965,0.049594
0.157895,-0.263158,0.425466,0.055186,0.036505,0.542221,0.039878
0.263158,-0.263158,0.425284,0.062683,0.048375,0.558760,0.049759
0.368421,-0.263158,0.425098,0.087772,0.079122,0.575560,0.079153
0.473684,-0.263158,0.424908,0.131618,0.128459,0.592603,0.127897
0.578947,-0.263158,0.424712,0.195769,0.196279,0.609868,0.196145
0.684211,-0.263158,0.424512,0.281677,0.282676,0.627335,0.283849
0.789474,-0.263158,0.424307,0.389856,0.387934,0.644983,0.391089
0.894737,-0.263158,0.424098,0.518782,0.512513,0.662792,0.518139
1.000000,-0.263158,0.423884,0.664264,0.657021,0.680738,0.665224
-1.000000,-0.157895,0.427437,1.031893,1.115785,0.441856,1.132695
-0.894737,-0.157895,0.427298,0.858369,0.902089,0.448154,0.919007
-0.789474,-0.157895,0.427155,0.694076,0.713613,0.454884,0.730214
-0.684211,-0.157895,0.427007,0.542963,0.549298,0.462033,0.564831
-0.578947,-0.157895,0.426856,0.408934,0.408275,0.469590,0.422697
-0.473684,-0.157895,0.426700,0.294930,0.289794,0.477543,0.302652
-0.368421,-0.157895,0.426540,0.202312,0.193161,0.485878,0.204088
-0.263158,-0.157895,0.426376,0.130895,0.117726,0.494585,0.126844
-0.157895,-0.157895,0.426207,0.079508,0.062867,0.503650,0.069927
-0.052632,-0.157895,0.426033,0.046712,0.028008,0.513059,0.033003
0.052632,-0.157895,0.425856,0.031385,0.012627,0.522801,0.015826
0.157895,-0.157895,0.425673,0.033039,0.016288,0.532860,0.018179
0.263158,-0.157895,0.425487,0.051882,0.038673,0.543223,0.039736
0.368421,-0.157895,0.425296,0.088684,0.079607,0.553874,0.080601
0.473684,-0.157895,0.425101,0.144567,0.139092,0.564801,0.140792
0.578947,-0.157895,0.424901,0.220773,0.217319,0.575987,0.220607
0.684211,-0.157895,0.424697,0.318369,0.314668,0.587416,0.320118
0.789474,-0.157895,0.424490,0.437612,0.431696,0.599073,0.439524
0.894737,-0.157895,0.424278,0.576891,0.569104,0.610941,0.579242
1.000000,-0.157895,0.424063,0.731950,0.727708,0.623004,0.739645
-1.000000,-0.052632,0.427733,0.901701,0.949218,0.501296,0.966479
-0.894737,-0.052632,0.427584,0.740789,0.757425,0.501348,0.773582
-0.789474,-0.052632,0.427431,0.587556,0.589084,0.501804,0.603944
-0.684211,-0.052632,0.427274,0.447201,0.443251,0.502658,0.456244
-0.578947,-0.052632,0.427114,0.324470,0.319158,0.503901,0.330426
-0.473684,-0.052632,0.426949,0.222379,0.216158,0.505531,0.225517
-0.368421,-0.052632,0.426781,0.141829,0.133687,0.507538,0.141064
-0.263158,-0.052632,0.426608,0.082109,0.071246,0.509916,0.077045
-0.157895,-0.052632,0.426432,0.041804,0.028393,0.512658,0.032640
-0.052632,-0.052632,0.426251,0.019594,0.004747,0.515755,0.007669
0.052632,-0.052632,0.426067,0.014727,0.000000,0.519199,0.002047
0.157895,-0.052632,0.425879,0.027139,0.013945,0.522982,0.015725
0.263158,-0.052632,0.425687,0.057313,0.046503,0.527095,0.048543
0.368421,-0.052632,0.425491,0.106005,0.097756,0.531527,0.100772
0.473684,-0.052632,0.425292,0.174023,0.167961,0.536269,0.172587
0.578947,-0.052632,0.425088,0.262143,0.257565,0.541310,0.264422
0.684211,-0.052632,0.424882,0.371048,0.367187,0.546641,0.376466
0.789474,-0.052632,0.424672,0.500856,0.497600,0.552247,0.509049
0.894737,-0.052632,0.424458,0.650049,0.649692,0.558120,0.662747
1.000000,-0.052632,0.424242,0.814528,0.824422,0.564245,0.838099
-1.000000,0.052632,0.428026,0.800223,0.821834,0.560929,0.838004
-0.894737,0.052632,0.427867,0.649170,0.648617,0.554669,0.662508
-0.789474,0.052632,0.427704,0.505055,0.497225,0.548786,0.508960
-0.684211,0.052632,0.427538,0.374265,0.366859,0.543280,0.376223
-0.578947,0.052632,0.427368,0.261951,0.256909,0.538151,0.264372
-0.473684,0.052632,0.427195,0.170818,0.166904,0.533398,0.172612
-0.368421,0.052632,0.427018,0.101205,0.096477,0.529021,0.100642
-0.263158,0.052632,0.426838,0.052039,0.045338,0.525016,0.048570
-0.157895,0.052632,0.426654,0.021919,0.013257,0.521383,0.015724
-0.052632,0.052632,0.426467,0.009841,0.000064,0.518120,0.002060
0.052632,0.052632,0.426277,0.015483,0.005665,0.515221,0.007654
0.157895,0.052632,0.426083,0.039110,0.030069,0.512684,0.032627
0.263158,0.052632,0.425885,0.081269,0.073422,0.510507,0.076979
0.368421,0.052632,0.425685,0.142464,0.136028,0.508682,0.141137
0.473684,0.052632,0.425481,0.223039,0.218371,0.507206,0.225426
0.578947,0.052632,0.425275,0.323317,0.321110,0.506072,0.330427
0.684211,0.052632,0.425065,0.443712,0.445059,0.505275,0.456466
0.789474,0.052632,0.424853,0.584322,0.591156,0.504807,0.604021
0.894737,0.052632,0.424638,0.743826,0.760416,0.504663,0.773842
1.000000,0.052632,0.424420,0.918474,0.953873,0.504832,0.966633
-1.000000,0.157895,0.428315,0.717925,0.726179,0.620347,0.739563
-0.894737,0.157895,0.428146,0.575403,0.568785,0.607761,0.579024
-0.789474,0.157895,0.427974,0.440210,0.431758,0.595523,0.439456
-0.684211,0.157895,0.427798,0.319324,0.314514,0.583643,0.319894
-0.578947,0.157895,0.427620,0.217726,0.216678,0.572126,0.220549
-0.473684,0.157895,0.427438,0.137547,0.138025,0.560977,0.140789
-0.368421,0.157895,0.427253,0.078648,0.078438,0.550201,0.080452
-0.263158,0.157895,0.427065,0.039852,0.037863,0.539803,0.039780
-0.157895,0.157895,0.426874,0.020010,0.016290,0.529786,0.018239
-0.052632,0.157895,0.426680,0.018560,0.013752,0.520153,0.015925
0.052632,0.157895,0.426484,0.035580,0.030355,0.510905,0.033080
0.157895,0.157895,0.426284,0.071503,0.066306,0.502047,0.070010
0.263158,0.157895,0.426082,0.126722,0.121946,0.493576,0.126879
0.368421,0.157895,0.425877,0.201334,0.197779,0.485496,0.204269
0.473684,0.157895,0.425670,0.295216,0.294478,0.477805,0.302664
0.578947,0.157895,0.425460,0.408367,0.412876,0.470503,0.422817
0.684211,0.157895,0.425248,0.541079,0.553940,0.463588,0.565209
0.789474,0.157895,0.425034,0.693532,0.718715,0.457057,0.730472
0.894737,0.157895,0.424818,0.864717,0.908276,0.450910,0.919510
1.000000,0.157895,0.424599,1.051424,1.123668,0.445141,1.133143
-1.000000,0.263158,0.428600,0.648545,0.655961,0.679089,0.664942
-0.894737,0.263158,0.428421,0.514888,0.512124,0.660212,0.517771
-0.789474,0.263158,0.428240,0.389759,0.387453,0.641657,0.390894
-0.684211,0.263158,0.428055,0.280045,0.281665,0.623438,0.283504
-0.578947,0.263158,0.427867,0.190132,0.194694,0.605567,0.195944
-0.473684,0.263158,0.427677,0.121535,0.126620,0.588057,0.127733
-0.368421,0.263158,0.427485,0.073848,0.077596,0.570918,0.078854
-0.263158,0.263158,0.427289,0.046052,0.047804,0.554160,0.049694
-0.157895,0.263158,0.427091,0.037429,0.037437,0.537794,0.039867
-0.052632,0.263158,0.426891,0.047887,0.046712,0.521828,0.049633
0.052632,0.263158,0.426688,0.077798,0.075906,0.506269,0.079421
0.157895,0.263158,0.426483,0.127570,0.125394,0.491126,0.129743
0.263158,0.263158,0.426276,0.197272,0.195691,0.476404,0.200932
0.368421,0.263158,0.426067,0.286557,0.287470,0.462110,0.293731
0.473684,0.263158,0.425857,0.394962,0.401564,0.448249,0.408782
0.578947,0.263158,0.425644,0.522345,0.538943,0.434824,0.547030
0.684211,0.263158,0.425430,0.669048,0.700668,0.421839,0.709103
0.789474,0.263158,0.425214,0.835471,0.887835,0.409297,0.895750
0.894737,0.263158,0.424997,1.021053,1.101507,0.397200,1.107972
1.000000,0.263158,0.424779,1.223235,1.342682,0.385550,1.346638
-1.000000,0.368421,0.428881,0.588984,0.605563,0.736629,0.609904
-0.894737,0.368421,0.428693,0.465705,0.473513,0.711555,0.475186
-0.789474,0.368421,0.428501,0.352528,0.359822,0.686774,0.360373
-0.684211,0.368421,0.428308,0.255715,0.264598,0.662306,0.264804
-0.578947,0.368421,0.428112,0.178868,0.188142,0.638168,0.188961
-0.473684,0.368421,0.427913,0.123011,0.130855,0.614381,0.132520
-0.368421,0.368421,0.427713,0.087724,0.093150,0.590963,0.095621
-0.263158,0.368421,0.427510,0.072352,0.075412,0.567930,0.078830
-0.157895,0.368421,0.427305,0.076693,0.077994,0.545299,0.081931
-0.052632,0.368421,0.427099,0.101070,0.101256,0.523083,0.105381
0.052632,0.368421,0.426891,0.145979,0.145608,0.501297,0.149824
0.157895,0.368421,0.426681,0.211625,0.211574,0.479953,0.215998
0.263158,0.368421,0.426469,0.297683,0.299815,0.459065,0.304410
0.368421,0.368421,0.426256,0.403462,0.411152,0.438643,0.415948
0.473684,0.368421,0.426042,0.528373,0.546545,0.418699,0.551386
0.578947,0.368421,0.425827,0.672370,0.707055,0.399241,0.711840
0.684211,0.368421,0.425611,0.836047,0.893781,0.380278,0.898047
0.789474,0.368421,0.425394,1.020180,1.107795,0.361818,1.110819
0.894737,0.368421,0.425177,1.224682,1.350096,0.343867,1.351207
1.000000,0.368421,0.424958,1.447429,1.621598,0.326432,1.620112
-1.000000,0.473684,0.429158,0.538612,0.569876,0.792385,0.570439
-0.894737,0.473684,0.428959,0.427907,0.448490,0.761266,0.447903
-0.789474,0.473684,0.428759,0.328925,0.345248,0.730405,0.345181
-0.684211,0.473684,0.428557,0.247005,0.260708,0.699829,0.261761
-0.578947,0.473684,0.428352,0.184983,0.195552,0.669567,0.198290
-0.473684,0.473684,0.428146,0.143609,0.150463,0.639644,0.154618
-0.368421,0.473684,0.427938,0.122677,0.126045,0.610085,0.131073
-0.263158,0.473684,0.427728,0.122028,0.122813,0.580912,0.128439
-0.157895,0.473684,0.427517,0.141958,0.141216,0.552149,0.146697
-0.052632,0.473684,0.427304,0.183064,0.181711,0.523816,0.186518
0.052632,0.473684,0.427090,0.245787,0.244821,0.495935,0.248775
0.157895,0.473684,0.426876,0.330020,0.331195,0.468525,0.334432
0.263158,0.473684,0.426660,0.435109,0.441636,0.441604,0.444161
0.368421,0.473684,0.426444,0.560242,0.577085,0.415189,0.578965
0.473684,0.473684,0.426227,0.704991,0.738593,0.389295,0.739696
0.578947,0.473684,0.426010,0.869665,0.927252,0.363939,0.927593
0.684211,0.473684,0.425792,1.055266,1.144135,0.339134,1.143470
0.789474,0.473684,0.425574,1.262880,1.390237,0.314893,1.388187
0.894737,0.473684,0.425357,1.492468,1.666466,0.291228,1.662844
1.000000,0.473684,0.425139,1.741491,1.973691,0.268150,1.968375
-1.000000,0.578947,0.429429,0.498791,0.544663,0.845725,0.543718
-0.894737,0.578947,0.429222,0.403249,0.433836,0.808766,0.433792
-0.789474,0.578947,0.429012,0.320939,0.341751,0.772029,0.343944
-0.684211,0.578947,0.428801,0.256214,0.269404,0.735548,0.273828
-0.578947,0.578947,0.428589,0.211317,0.217774,0.699357,0.224305
-0.473684,0.578947,0.428375,0.186967,0.187706,0.663492,0.195425
-0.368421,0.578947,0.428159,0.183348,0.179879,0.627982,0.187740
-0.263158,0.578947,0.427943,0.200828,0.194843,0.592859,0.202294
-0.157895,0.578947,0.427725,0.240100,0.233093,0.558151,0.239266
-0.052632,0.578947,0.427507,0.301852,0.295159,0.523889,0.299547
0.052632,0.578947,0.427288,0.386316,0.381676,0.490098,0.384205
0.157895,0.578947,0.427069,0.493087,0.493427,0.456805,0.494384
0.263158,0.578947,0.426850,0.621379,0.631339,0.424032,0.630897
0.368421,0.578947,0.426630,0.770567,0.796447,0.391805,0.794852
0.473684,0.578947,0.426411,0.940645,0.989838,0.360146,0.987130
0.578947,0.578947,0.426192,1.132363,1.212576,0.329074,1.209057
0.684211,0.578947,0.425973,1.346884,1.465657,0.298610,1.461504
0.789474,0.578947,0.425755,1.584870,1.749990,0.268772,1.745358
0.894737,0.578947,0.425537,1.845054,2.066448,0.239577,2.061737
1.000000,0.578947,0.425320,2.122856,2.415982,0.211042,2.411568
-1.000000,0.684211,0.429696,0.472733,0.527643,0.895975,0.528135
-0.894737,0.684211,0.429479,0.395314,0.428849,0.853439,0.432167
-0.789474,0.684211,0.429261,0.332562,0.350350,0.811084,0.356992
-0.684211,0.684211,0.429042,0.287977,0.293427,0.768952,0.302465
-0.578947,0.684211,0.428821,0.263470,0.259162,0.727086,0.269710
-0.473684,0.684211,0.428600,0.259957,0.248395,0.685526,0.259004
-0.368421,0.684211,0.428377,0.278113,0.261760,0.644313,0.271144
-0.263158,0.684211,0.428154,0.318785,0.299787,0.603482,0.307452
-0.157895,0.684211,0.427931,0.382888,0.363013,0.563073,0.368284
-0.052632,0.684211,0.427707,0.471008,0.452069,0.523118,0.454724
0.052632,0.684211,0.427484,0.583089,0.567726,0.483655,0.567982
0.157895,0.684211,0.427261,0.718529,0.710905,0.444713,0.709290
0.263158,0.684211,0.427038,0.876645,0.882639,0.406325,0.879543
0.368421,0.684211,0.426816,1.057163,1.084012,0.368520,1.079964
0.473684,0.684211,0.426594,1.260395,1.316091,0.331327,1.311461
0.578947,0.684211,0.426374,1.486938,1.579874,0.294772,1.575401
0.684211,0.684211,0.426154,1.736915,1.876289,0.258880,1.872658
0.789474,0.684211,0.425935,2.008796,2.206245,0.223675,2.204107
0.894737,0.684211,0.425718,2.298112,2.570748,0.189181,2.570873
1.000000,0.684211,0.425502,2.596712,2.971040,0.155419,2.973902
-1.000000,0.789474,0.429958,0.465681,0.520094,0.942438,0.524183
-0.894737,0.789474,0.429732,0.410028,0.436886,0.894639,0.444814
-0.789474,0.789474,0.429506,0.370667,0.376370,0.846978,0.387538
-0.684211,0.789474,0.429278,0.350531,0.339839,0.799503,0.352428
-0.578947,0.789474,0.429050,0.351484,0.328257,0.752266,0.340913
-0.473684,0.789474,0.428821,0.374827,0.342324,0.705316,0.353487
-0.368421,0.789474,0.428592,0.421744,0.382598,0.658697,0.391184
-0.263158,0.789474,0.428363,0.493410,0.449622,0.612458,0.455587
-0.157895,0.789474,0.428134,0.590715,0.544035,0.566640,0.547173
-0.052632,0.789474,0.427906,0.713904,0.666621,0.521287,0.667179
0.052632,0.789474,0.427678,0.862511,0.818316,0.476441,0.816919
0.157895,0.789474,0.427451,1.035703,1.000171,0.432140,0.997649
0.263158,0.789474,0.427225,1.232762,1.213288,0.388422,1.210264
0.368421,0.789474,0.427000,1.453251,1.458755,0.345323,1.456080
0.473684,0.789474,0.426777,1.696676,1.737602,0.302878,1.736038
0.578947,0.789474,0.426555,1.961714,2.050802,0.261119,2.051524
0.684211,0.789474,0.426335,2.245286,2.399343,0.220080,2.403400
0.789474,0.789474,0.426116,2.541788,2.784337,0.179788,2.792552
0.894737,0.789474,0.425900,2.842826,3.207121,0.140272,3.220107
1.000000,0.789474,0.425685,3.137898,3.669251,0.101558,3.686955
-1.000000,0.894737,0.430214,0.485443,0.528121,0.984415,0.535575
-0.894737,0.894737,0.429980,0.456598,0.466125,0.931713,0.477224
-0.789474,0.894737,0.429746,0.446411,0.429680,0.879104,0.442974
-0.684211,0.894737,0.429510,0.457622,0.419835,0.826645,0.433105
-0.578947,0.894737,0.429275,0.492340,0.437327,0.774393,0.449356
-0.473684,0.894737,0.429039,0.552330,0.482730,0.722404,0.492399
-0.368421,0.894737,0.428804,0.639142,0.556605,0.670733,0.563458
-0.263158,0.894737,0.428569,0.753904,0.659623,0.619433,0.664339
-0.157895,0.894737,0.428335,0.896945,0.792606,0.568554,0.795575
-0.052632,0.894737,0.428101,1.067571,0.956547,0.518146,0.958519
0.052632,0.894737,0.427870,1.264272,1.152547,0.468258,1.154561
0.157895,0.894737,0.427639,1.485189,1.381767,0.418936,1.384968
0.263158,0.894737,0.427410,1.728368,1.645356,0.370225,1.650569
0.368421,0.894737,0.427184,1.991475,1.944417,0.322166,1.952710
0.473684,0.894737,0.426959,2.271102,2.280033,0.274802,2.292306
0.578947,0.894737,0.426736,2.562126,2.653328,0.228171,2.670671
0.684211,0.894737,0.426516,2.857554,3.065567,0.182310,3.088509
0.789474,0.894737,0.426298,3.149005,3.518178,0.137254,3.546508
0.894737,0.894737,0.426082,3.427697,4.012592,0.093037,4.045556
1.000000,0.894737,0.425869,3.685660,4.549725,0.049690,4.586329
-1.000000,1.000000,0.430466,0.543253,0.562387,1.021220,0.571371
-0.894737,1.000000,0.430223,0.548775,0.528627,0.964019,0.540767
-0.789474,1.000000,0.429981,0.576897,0.523315,0.906864,0.537076
-0.684211,1.000000,0.429738,0.630574,0.547204,0.849822,0.560737
-0.578947,1.000000,0.429495,0.712312,0.600886,0.792956,0.613779
-0.473684,1.000000,0.429253,0.824135,0.684965,0.736329,0.696982
-0.368421,1.000000,0.429012,0.967293,0.800174,0.680003,0.811710
-0.263158,1.000000,0.428772,1.141754,0.947425,0.624039,0.959923
-0.157895,1.000000,0.428533,1.345793,1.127809,0.568492,1.142105
-0.052632,1.000000,0.428295,1.576064,1.342539,0.513423,1.359596
0.052632,1.000000,0.428060,1.828173,1.592891,0.458884,1.613719
0.157895,1.000000,0.427826,2.097306,1.880143,0.404929,1.905610
0.263158,1.000000,0.427595,2.378404,2.205559,0.351609,2.235914
0.368421,1.000000,0.427366,2.665890,2.570407,0.298972,2.605857
0.473684,1.000000,0.427140,2.953408,2.976027,0.247067,3.016190
0.578947,1.000000,0.426917,3.234040,3.423849,0.195938,3.468037
0.684211,1.000000,0.426697,3.501030,3.915260,0.145627,3.961938
0.789474,1.000000,0.426480,3.748651,4.451151,0.096175,4.498496
0.894737,1.000000,0.426266,3.972770,5.030974,0.047620,5.078470
1.000000,1.000000,0.426055,4.171019,5.651322,0.000000,5.702349


==> data/linear_all_methods.dat <==
0.00000000,0.07048428,0.08400049,0.09147998,0.18422499
100.00000000,0.02359702,0.02550812,0.02703674,6.57987237
200.00000000,0.02312416,0.00183997,0.01463182,6.53341198
300.00000000,0.01930498,0.00031561,0.00012953,3.52738631
400.00000000,0.01504936,0.00016709,0.00003424,2.06976616
500.00000000,0.00963077,0.00022189,0.00001696,1.98241991
600.00000000,0.00471053,0.00010521,0.00001556,1.75342458
700.00000000,0.00421747,0.00006021,0.00001219,1.66641390
800.00000000,0.00386326,0.00011900,0.00001458,1.49968022
900.00000000,0.00363910,0.00004382,0.00000736,1.42250985
1000.00000000,0.00350218,0.00015563,0.00000792,1.39203840
1100.00000000,0.00345702,0.00003955,0.00000327,1.34784687
1200.00000000,0.00343473,0.00003901,0.00000320,1.32058388
1300.00000000,0.00340958,0.00003805,0.00000332,1.43859404
1400.00000000,0.00338141,0.00003737,0.00000351,1.50661719
1500.00000000,0.00335141,0.00003692,0.00000267,1.56382775
1600.00000000,0.00332035,0.00003665,0.00000275,1.59467202
1700.00000000,0.00328877,0.00003650,0.00000259,1.64536691
1800.00000000,0.00325710,0.00003643,0.00000243,1.68599308
1900.00000000,0.00322571,0.00003651,0.00000221,1.72179961
2000.00000000,0.00320201,0.00003677,0.00000274,1.77264696


==> data/linear_results.dat <==
0.00000000,1.00000000,0.20288865,0.04377991
1.00000000,5.00000000,0.00598487,0.02723277
2.00000000,10.00000000,0.00043885,0.00000109
3.00000000,20.00000000,0.00004997,0.00000121
4.00000000,50.00000000,0.00000280,0.00000153
5.00000000,100.00000000,0.00000109,0.00000132


==> data/lqr_true_solutions.dat <==
-1.000000,-1.000000,0.689890,0.199996,0.199996,-0.289897
-0.894737,-1.000000,0.621092,0.131199,0.228906,-0.260988
-0.789474,-1.000000,0.559938,0.070045,0.254603,-0.235290
-0.684211,-1.000000,0.506429,0.016535,0.277088,-0.212805
-0.578947,-1.000000,0.460564,-0.029330,0.296361,-0.193532
-0.473684,-1.000000,0.422343,-0.067551,0.312422,-0.177472
-0.368421,-1.000000,0.391766,-0.098128,0.325271,-0.164623
-0.263158,-1.000000,0.368833,-0.121060,0.334907,-0.154986
-0.157895,-1.000000,0.353545,-0.136349,0.341331,-0.148562
-0.052632,-1.000000,0.345901,-0.143993,0.344543,-0.145350
0.052632,-1.000000,0.345901,-0.143993,0.344543,-0.145350
0.157895,-1.000000,0.353545,-0.136349,0.341331,-0.148562
0.263158,-1.000000,0.368833,-0.121060,0.334907,-0.154986
0.368421,-1.000000,0.391766,-0.098128,0.325271,-0.164623
0.473684,-1.000000,0.422343,-0.067551,0.312422,-0.177472
0.578947,-1.000000,0.460564,-0.029330,0.296361,-0.193532
0.684211,-1.000000,0.506429,0.016535,0.277088,-0.212805
0.789474,-1.000000,0.559938,0.070045,0.254603,-0.235290
0.894737,-1.000000,0.621092,0.131199,0.228906,-0.260988
1.000000,-1.000000,0.689890,0.199996,0.199996,-0.289897
-1.000000,-0.894737,0.621092,0.228906,0.131199,-0.260988
-0.894737,-0.894737,0.552294,0.160108,0.160108,-0.232078
-0.789474,-0.894737,0.491141,0.098954,0.185805,-0.206381
-0.684211,-0.894737,0.437631,0.045445,0.208290,-0.183896
-0.578947,-0.894737,0.391766,-0.000420,0.227563,-0.164623
-0.473684,-0.894737,0.353545,-0.038641,0.243624,-0.148562
-0.368421,-0.894737,0.322968,-0.069218,0.256473,-0.135714
-0.263158,-0.894737,0.300035,-0.092151,0.266109,-0.126077
-0.157895,-0.894737,0.284747,-0.107439,0.272533,-0.119653
-0.052632,-0.894737,0.277103,-0.115084,0.275746,-0.116441
0.052632,-0.894737,0.277103,-0.115084,0.275746,-0.116441
0.157895,-0.894737,0.284747,-0.107439,0.272533,-0.119653
0.263158,-0.894737,0.300035,-0.092151,0.266109,-0.126077
0.368421,-0.894737,0.322968,-0.069218,0.256473,-0.135714
0.473684,-0.894737,0.353545,-0.038641,0.243624,-0.148562
0.578947,-0.894737,0.391766,-0.000420,0.227563,-0.164623
0.684211,-0.894737,0.437631,0.045445,0.208290,-0.183896
0.789474,-0.894737,0.491141,0.098954,0.185805,-0.206381
0.894737,-0.894737,0.552294,0.160108,0.160108,-0.232078
1.000000,-0.894737,0.621092,0.228906,0.131199,-0.260988
-1.000000,-0.789474,0.559938,0.254603,0.070045,-0.235290
-0.894737,-0.789474,0.491141,0.185805,0.098954,-0.206381
-0.789474,-0.789474,0.429987,0.124652,0.124652,-0.180684
-0.684211,-0.789474,0.376477,0.071142,0.147137,-0.158199
-0.578947,-0.789474,0.330612,0.025277,0.166410,-0.138926
-0.473684,-0.789474,0.292391,-0.012944,0.182470,-0.122865
-0.368421,-0.789474,0.261814,-0.043521,0.195319,-0.110016
-0.263158,-0.789474,0.238882,-0.066454,0.204955,-0.100380
-0.157895,-0.789474,0.223593,-0.081742,0.211380,-0.093956
-0.052632,-0.789474,0.215949,-0.089386,0.214592,-0.090743
0.052632,-0.789474,0.215949,-0.089386,0.214592,-0.090743
0.157895,-0.789474,0.223593,-0.081742,0.211380,-0.093956
0.263158,-0.789474,0.238882,-0.066454,0.204955,-0.100380
0.368421,-0.789474,0.261814,-0.043521,0.195319,-0.110016
0.473684,-0.789474,0.292391,-0.012944,0.182470,-0.122865
0.578947,-0.789474,0.330612,0.025277,0.166410,-0.138926
0.684211,-0.789474,0.376477,0.071142,0.147137,-0.158199
0.789474,-0.789474,0.429987,0.124652,0.124652,-0.180684
0.894737,-0.789474,0.491141,0.185805,0.098954,-0.206381
1.000000,-0.789474,0.559938,0.254603,0.070045,-0.235290
-1.000000,-0.684211,0.506429,0.277088,0.016535,-0.212805
-0.894737,-0.684211,0.437631,0.208290,0.045445,-0.183896
-0.789474,-0.684211,0.376477,0.147137,0.071142,-0.158199
-0.684211,-0.684211,0.322968,0.093627,0.093627,-0.135714
-0.578947,-0.684211,0.277103,0.047762,0.112900,-0.116441
-0.473684,-0.684211,0.238882,0.009541,0.128961,-0.100380
-0.368421,-0.684211,0.208305,-0.021036,0.141810,-0.087531
-0.263158,-0.684211,0.185372,-0.043969,0.151446,-0.077895
-0.157895,-0.684211,0.170084,-0.059257,0.157870,-0.071470
-0.052632,-0.684211,0.162439,-0.066901,0.161082,-0.068258
0.052632,-0.684211,0.162439,-0.066901,0.161082,-0.068258
0.157895,-0.684211,0.170084,-0.059257,0.157870,-0.071470
0.263158,-0.684211,0.185372,-0.043969,0.151446,-0.077895
0.368421,-0.684211,0.208305,-0.021036,0.141810,-0.087531
0.473684,-0.684211,0.238882,0.009541,0.128961,-0.100380
0.578947,-0.684211,0.277103,0.047762,0.112900,-0.116441
0.684211,-0.684211,0.322968,0.093627,0.093627,-0.135714
0.789474,-0.684211,0.376477,0.147137,0.071142,-0.158199
0.894737,-0.684211,0.437631,0.208290,0.045445,-0.183896
1.000000,-0.684211,0.506429,0.277088,0.016535,-0.212805
-1.000000,-0.578947,0.460564,0.296361,-0.029330,-0.193532
-0.894737,-0.578947,0.391766,0.227563,-0.000420,-0.164623
-0.789474,-0.578947,0.330612,0.166410,0.025277,-0.138926
-0.684211,-0.578947,0.277103,0.112900,0.047762,-0.116441
-0.578947,-0.578947,0.231237,0.067035,0.067035,-0.097168
-0.473684,-0.578947,0.193016,0.028814,0.083096,-0.081107
-0.368421,-0.578947,0.162439,-0.001763,0.095944,-0.068258
-0.263158,-0.578947,0.139507,-0.024696,0.105581,-0.058622
-0.157895,-0.578947,0.124218,-0.039984,0.112005,-0.052198
-0.052632,-0.578947,0.116574,-0.047628,0.115217,-0.048985
0.052632,-0.578947,0.116574,-0.047628,0.115217,-0.048985
0.157895,-0.578947,0.124218,-0.039984,0.112005,-0.052198
0.263158,-0.578947,0.139507,-0.024696,0.105581,-0.058622
0.368421,-0.578947,0.162439,-0.001763,0.095944,-0.068258
0.473684,-0.578947,0.193016,0.028814,0.083096,-0.081107
0.578947,-0.578947,0.231237,0.067035,0.067035,-0.097168
0.684211,-0.578947,0.277103,0.112900,0.047762,-0.116441
0.789474,-0.578947,0.330612,0.166410,0.025277,-0.138926
0.894737,-0.578947,0.391766,0.227563,-0.000420,-0.164623
1.000000,-0.578947,0.460564,0.296361,-0.029330,-0.193532
-1.000000,-0.473684,0.422343,0.312422,-0.067551,-0.177472
-0.894737,-0.473684,0.353545,0.243624,-0.038641,-0.148562
-0.789474,-0.473684,0.292391,0.182470,-0.012944,-0.122865
-0.684211,-0.473684,0.238882,0.128961,0.009541,-0.100380
-0.578947,-0.473684,0.193016,0.083096,0.028814,-0.081107
-0.473684,-0.473684,0.154795,0.044875,0.044875,-0.065046
-0.368421,-0.473684,0.124218,0.014298,0.057723,-0.052198
-0.263158,-0.473684,0.101286,-0.008635,0.067360,-0.042561
-0.157895,-0.473684,0.085997,-0.023923,0.073784,-0.036137
-0.052632,-0.473684,0.078353,-0.031568,0.076996,-0.032925
0.052632,-0.473684,0.078353,-0.031568,0.076996,-0.032925
0.157895,-0.473684,0.085997,-0.023923,0.073784,-0.036137
0.263158,-0.473684,0.101286,-0.008635,0.067360,-0.042561
0.368421,-0.473684,0.124218,0.014298,0.057723,-0.052198
0.473684,-0.473684,0.154795,0.044875,0.044875,-0.065046
0.578947,-0.473684,0.193016,0.083096,0.028814,-0.081107
0.684211,-0.473684,0.238882,0.128961,0.009541,-0.100380
0.789474,-0.473684,0.292391,0.182470,-0.012944,-0.122865
0.894737,-0.473684,0.353545,0.243624,-0.038641,-0.148562
1.000000,-0.473684,0.422343,0.312422,-0.067551,-0.177472
-1.000000,-0.368421,0.391766,0.325271,-0.098128,-0.164623
-0.894737,-0.368421,0.322968,0.256473,-0.069218,-0.135714
-0.789474,-0.368421,0.261814,0.195319,-0.043521,-0.110016
-0.684211,-0.368421,0.208305,0.141810,-0.021036,-0.087531
-0.578947,-0.368421,0.162439,0.095944,-0.001763,-0.068258
-0.473684,-0.368421,0.124218,0.057723,0.014298,-0.052198
-0.368421,-0.368421,0.093642,0.027146,0.027146,-0.039349
-0.263158,-0.368421,0.070709,0.004214,0.036783,-0.029712
-0.157895,-0.368421,0.055421,-0.011075,0.043207,-0.023288
-0.052632,-0.368421,0.047776,-0.018719,0.046419,-0.020076
0.052632,-0.368421,0.047776,-0.018719,0.046419,-0.020076
0.157895,-0.368421,0.055421,-0.011075,0.043207,-0.023288
0.263158,-0.368421,0.070709,0.004214,0.036783,-0.029712
0.368421,-0.368421,0.093642,0.027146,0.027146,-0.039349
0.473684,-0.368421,0.124218,0.057723,0.014298,-0.052198
0.578947,-0.368421,0.162439,0.095944,-0.001763,-0.068258
0.684211,-0.368421,0.208305,0.141810,-0.021036,-0.087531
0.789474,-0.368421,0.261814,0.195319,-0.043521,-0.110016
0.894737,-0.368421,0.322968,0.256473,-0.069218,-0.135714
1.000000,-0.368421,0.391766,0.325271,-0.098128,-0.164623
-1.000000,-0.263158,0.368833,0.334907,-0.121060,-0.154986
-0.894737,-0.263158,0.300035,0.266109,-0.092151,-0.126077
-0.789474,-0.263158,0.238882,0.204955,-0.066454,-0.100380
-0.684211,-0.263158,0.185372,0.151446,-0.043969,-0.077895
-0.578947,-0.263158,0.139507,0.105581,-0.024696,-0.058622
-0.473684,-0.263158,0.101286,0.067360,-0.008635,-0.042561
-0.368421,-0.263158,0.070709,0.036783,0.004214,-0.029712
-0.263158,-0.263158,0.047776,0.013850,0.013850,-0.020076
-0.157895,-0.263158,0.032488,-0.001438,0.020274,-0.013652
-0.052632,-0.263158,0.024844,-0.009082,0.023487,-0.010440
0.052632,-0.263158,0.024844,-0.009082,0.023487,-0.010440
0.157895,-0.263158,0.032488,-0.001438,0.020274,-0.013652
0.263158,-0.263158,0.047776,0.013850,0.013850,-0.020076
0.368421,-0.263158,0.070709,0.036783,0.004214,-0.029712
0.473684,-0.263158,0.101286,0.067360,-0.008635,-0.042561
0.578947,-0.263158,0.139507,0.105581,-0.024696,-0.058622
0.684211,-0.263158,0.185372,0.151446,-0.043969,-0.077895
0.789474,-0.263158,0.238882,0.204955,-0.066454,-0.100380
0.894737,-0.263158,0.300035,0.266109,-0.092151,-0.126077
1.000000,-0.263158,0.368833,0.334907,-0.121060,-0.154986
-1.000000,-0.157895,0.353545,0.341331,-0.136349,-0.148562
-0.894737,-0.157895,0.284747,0.272533,-0.107439,-0.119653
-0.789474,-0.157895,0.223593,0.211380,-0.081742,-0.093956
-0.684211,-0.157895,0.170084,0.157870,-0.059257,-0.071470
-0.578947,-0.157895,0.124218,0.112005,-0.039984,-0.052198
-0.473684,-0.157895,0.085997,0.073784,-0.023923,-0.036137
-0.368421,-0.157895,0.055421,0.043207,-0.011075,-0.023288
-0.263158,-0.157895,0.032488,0.020274,-0.001438,-0.013652
-0.157895,-0.157895,0.017199,0.004986,0.004986,-0.007227
-0.052632,-0.157895,0.009555,-0.002658,0.008198,-0.004015
0.052632,-0.157895,0.009555,-0.002658,0.008198,-0.004015
0.157895,-0.157895,0.017199,0.004986,0.004986,-0.007227
0.263158,-0.157895,0.032488,0.020274,-0.001438,-0.013652
0.368421,-0.157895,0.055421,0.043207,-0.011075,-0.023288
0.473684,-0.157895,0.085997,0.073784,-0.023923,-0.036137
0.578947,-0.157895,0.124218,0.112005,-0.039984,-0.052198
0.684211,-0.157895,0.170084,0.157870,-0.059257,-0.071470
0.789474,-0.157895,0.223593,0.211380,-0.081742,-0.093956
0.894737,-0.157895,0.284747,0.272533,-0.107439,-0.119653
1.000000,-0.157895,0.353545,0.341331,-0.136349,-0.148562
-1.000000,-0.052632,0.345901,0.344543,-0.143993,-0.145350
-0.894737,-0.052632,0.277103,0.275746,-0.115084,-0.116441
-0.789474,-0.052632,0.215949,0.214592,-0.089386,-0.090743
-0.684211,-0.052632,0.162439,0.161082,-0.066901,-0.068258
-0.578947,-0.052632,0.116574,0.115217,-0.047628,-0.048985
-0.473684,-0.052632,0.078353,0.076996,-0.031568,-0.032925
-0.368421,-0.052632,0.047776,0.046419,-0.018719,-0.020076
-0.263158,-0.052632,0.024844,0.023487,-0.009082,-0.010440
-0.157895,-0.052632,0.009555,0.008198,-0.002658,-0.004015
-0.052632,-0.052632,0.001911,0.000554,0.000554,-0.000803
0.052632,-0.052632,0.001911,0.000554,0.000554,-0.000803
0.157895,-0.052632,0.009555,0.008198,-0.002658,-0.004015
0.263158,-0.052632,0.024844,0.023487,-0.009082,-0.010440
0.368421,-0.052632,0.047776,0.046419,-0.018719,-0.020076
0.473684,-0.052632,0.078353,0.076996,-0.031568,-0.032925
0.578947,-0.052632,0.116574,0.115217,-0.047628,-0.048985
0.684211,-0.052632,0.162439,0.161082,-0.066901,-0.068258
0.789474,-0.052632,0.215949,0.214592,-0.089386,-0.090743
0.894737,-0.052632,0.277103,0.275746,-0.115084,-0.116441
1.000000,-0.052632,0.345901,0.344543,-0.143993,-0.145350
-1.000000,0.052632,0.345901,0.344543,-0.143993,-0.145350
-0.894737,0.052632,0.277103,0.275746,-0.115084,-0.116441
-0.789474,0.052632,0.215949,0.214592,-0.089386,-0.090743
-0.684211,0.052632,0.162439,0.161082,-0.066901,-0.068258
-0.578947,0.052632,0.116574,0.115217,-0.047628,-0.048985
-0.473684,0.052632,0.078353,0.076996,-0.031568,-0.032925
-0.368421,0.052632,0.047776,0.046419,-0.018719,-0.020076
-0.263158,0.052632,0.024844,0.023487,-0.009082,-0.010440
-0.157895,0.052632,0.009555,0.008198,-0.002658,-0.004015
-0.052632,0.052632,0.001911,0.000554,0.000554,-0.000803
0.052632,0.052632,0.001911,0.000554,0.000554,-0.000803
0.157895,0.052632,0.009555,0.008198,-0.002658,-0.004015
0.263158,0.052632,0.024844,0.023487,-0.009082,-0.010440
0.368421,0.052632,0.047776,0.046419,-0.018719,-0.020076
0.473684,0.052632,0.078353,0.076996,-0.031568,-0.032925
0.578947,0.052632,0.116574,0.115217,-0.047628,-0.048985
0.684211,0.052632,0.162439,0.161082,-0.066901,-0.068258
0.789474,0.052632,0.215949,0.214592,-0.089386,-0.090743
0.894737,0.052632,0.277103,0.275746,-0.115084,-0.116441
1.000000,0.052632,0.345901,0.344543,-0.143993,-0.145350
-1.000000,0.157895,0.353545,0.341331,-0.136349,-0.148562
-0.894737,0.157895,0.284747,0.272533,-0.107439,-0.119653
-0.789474,0.157895,0.223593,0.211380,-0.081742,-0.093956
-0.684211,0.157895,0.170084,0.157870,-0.059257,-0.071470
-0.578947,0.157895,0.124218,0.112005,-0.039984,-0.052198
-0.473684,0.157895,0.085997,0.073784,-0.023923,-0.036137
-0.368421,0.157895,0.055421,0.043207,-0.011075,-0.023288
-0.263158,0.157895,0.032488,0.020274,-0.001438,-0.013652
-0.157895,0.157895,0.017199,0.004986,0.004986,-0.007227
-0.052632,0.157895,0.009555,-0.002658,0.008198,-0.004015
0.052632,0.157895,0.009555,-0.002658,0.008198,-0.004015
0.157895,0.157895,0.017199,0.004986,0.004986,-0.007227
0.263158,0.157895,0.032488,0.020274,-0.001438,-0.013652
0.368421,0.157895,0.055421,0.043207,-0.011075,-0.023288
0.473684,0.157895,0.085997,0.073784,-0.023923,-0.036137
0.578947,0.157895,0.124218,0.112005,-0.039984,-0.052198
0.684211,0.157895,0.170084,0.157870,-0.059257,-0.071470
0.789474,0.157895,0.223593,0.211380,-0.081742,-0.093956
0.894737,0.157895,0.284747,0.272533,-0.107439,-0.119653
1.000000,0.157895,0.353545,0.341331,-0.136349,-0.148562
-1.000000,0.263158,0.368833,0.334907,-0.121060,-0.154986
-0.894737,0.263158,0.300035,0.266109,-0.092151,-0.126077
-0.789474,0.263158,0.238882,0.204955,-0.066454,-0.100380
-0.684211,0.263158,0.185372,0.151446,-0.043969,-0.077895
-0.578947,0.263158,0.139507,0.105581,-0.024696,-0.058622
-0.473684,0.263158,0.101286,0.067360,-0.008635,-0.042561
-0.368421,0.263158,0.070709,0.036783,0.004214,-0.029712
-0.263158,0.263158,0.047776,0.013850,0.013850,-0.020076
-0.157895,0.263158,0.032488,-0.001438,0.020274,-0.013652
-0.052632,0.263158,0.024844,-0.009082,0.023487,-0.010440
0.052632,0.263158,0.024844,-0.009082,0.023487,-0.010440
0.157895,0.263158,0.032488,-0.001438,0.020274,-0.013652
0.263158,0.263158,0.047776,0.013850,0.013850,-0.020076
0.368421,0.263158,0.070709,0.036783,0.004214,-0.029712
0.473684,0.263158,0.101286,0.067360,-0.008635,-0.042561
0.578947,0.263158,0.139507,0.105581,-0.024696,-0.058622
0.684211,0.263158,0.185372,0.151446,-0.043969,-0.077895
0.789474,0.263158,0.238882,0.204955,-0.066454,-0.100380
0.894737,0.263158,0.300035,0.266109,-0.092151,-0.126077
1.000000,0.263158,0.368833,0.334907,-0.121060,-0.154986
-1.000000,0.368421,0.391766,0.325271,-0.098128,-0.164623
-0.894737,0.368421,0.322968,0.256473,-0.069218,-0.135714
-0.789474,0.368421,0.261814,0.195319,-0.043521,-0.110016
-0.684211,0.368421,0.208305,0.141810,-0.021036,-0.087531
-0.578947,0.368421,0.162439,0.095944,-0.001763,-0.068258
-0.473684,0.368421,0.124218,0.057723,0.014298,-0.052198
-0.368421,0.368421,0.093642,0.027146,0.027146,-0.039349
-0.263158,0.368421,0.070709,0.004214,0.036783,-0.029712
-0.157895,0.368421,0.055421,-0.011075,0.043207,-0.023288
-0.052632,0.368421,0.047776,-0.018719,0.046419,-0.020076
0.052632,0.368421,0.047776,-0.018719,0.046419,-0.020076
0.157895,0.368421,0.055421,-0.011075,0.043207,-0.023288
0.263158,0.368421,0.070709,0.004214,0.036783,-0.029712
0.368421,0.368421,0.093642,0.027146,0.027146,-0.039349
0.473684,0.368421,0.124218,0.057723,0.014298,-0.052198
0.578947,0.368421,0.162439,0.095944,-0.001763,-0.068258
0.684211,0.368421,0.208305,0.141810,-0.021036,-0.087531
0.789474,0.368421,0.261814,0.195319,-0.043521,-0.110016
0.894737,0.368421,0.322968,0.256473,-0.069218,-0.135714
1.000000,0.368421,0.391766,0.325271,-0.098128,-0.164623
-1.000000,0.473684,0.422343,0.312422,-0.067551,-0.177472
-0.894737,0.473684,0.353545,0.243624,-0.038641,-0.148562
-0.789474,0.473684,0.292391,0.182470,-0.012944,-0.122865
-0.684211,0.473684,0.238882,0.128961,0.009541,-0.100380
-0.578947,0.473684,0.193016,0.083096,0.028814,-0.081107
-0.473684,0.473684,0.154795,0.044875,0.044875,-0.065046
-0.368421,0.473684,0.124218,0.014298,0.057723,-0.052198
-0.263158,0.473684,0.101286,-0.008635,0.067360,-0.042561
-0.157895,0.473684,0.085997,-0.023923,0.073784,-0.036137
-0.052632,0.473684,0.078353,-0.031568,0.076996,-0.032925
0.052632,0.473684,0.078353,-0.031568,0.076996,-0.032925
0.157895,0.473684,0.085997,-0.023923,0.073784,-0.036137
0.263158,0.473684,0.101286,-0.008635,0.067360,-0.042561
0.368421,0.473684,0.124218,0.014298,0.057723,-0.052198
0.473684,0.473684,0.154795,0.044875,0.044875,-0.065046
0.578947,0.473684,0.193016,0.083096,0.028814,-0.081107
0.684211,0.473684,0.238882,0.128961,0.009541,-0.100380
0.789474,0.473684,0.292391,0.182470,-0.012944,-0.122865
0.894737,0.473684,0.353545,0.243624,-0.038641,-0.148562
1.000000,0.473684,0.422343,0.312422,-0.067551,-0.177472
-1.000000,0.578947,0.460564,0.296361,-0.029330,-0.193532
-0.894737,0.578947,0.391766,0.227563,-0.000420,-0.164623
-0.789474,0.578947,0.330612,0.166410,0.025277,-0.138926
-0.684211,0.578947,0.277103,0.112900,0.047762,-0.116441
-0.578947,0.578947,0.231237,0.067035,0.067035,-0.097168
-0.473684,0.578947,0.193016,0.028814,0.083096,-0.081107
-0.368421,0.578947,0.162439,-0.001763,0.095944,-0.068258
-0.263158,0.578947,0.139507,-0.024696,0.105581,-0.058622
-0.157895,0.578947,0.124218,-0.039984,0.112005,-0.052198
-0.052632,0.578947,0.116574,-0.047628,0.115217,-0.048985
0.052632,0.578947,0.116574,-0.047628,0.115217,-0.048985
0.157895,0.578947,0.124218,-0.039984,0.112005,-0.052198
0.263158,0.578947,0.139507,-0.024696,0.105581,-0.058622
0.368421,0.578947,0.162439,-0.001763,0.095944,-0.068258
0.473684,0.578947,0.193016,0.028814,0.083096,-0.081107
0.578947,0.578947,0.231237,0.067035,0.067035,-0.097168
0.684211,0.578947,0.277103,0.112900,0.047762,-0.116441
0.789474,0.578947,0.330612,0.166410,0.025277,-0.138926
0.894737,0.578947,0.391766,0.227563,-0.000420,-0.164623
1.000000,0.578947,0.460564,0.296361,-0.029330,-0.193532
-1.000000,0.684211,0.506429,0.277088,0.016535,-0.212805
-0.894737,0.684211,0.437631,0.208290,0.045445,-0.183896
-0.789474,0.684211,0.376477,0.147137,0.071142,-0.158199
-0.684211,0.684211,0.322968,0.093627,0.093627,-0.135714
-0.578947,0.684211,0.277103,0.047762,0.112900,-0.116441
-0.473684,0.684211,0.238882,0.009541,0.128961,-0.100380
-0.368421,0.684211,0.208305,-0.021036,0.141810,-0.087531
-0.263158,0.684211,0.185372,-0.043969,0.151446,-0.077895
-0.157895,0.684211,0.170084,-0.059257,0.157870,-0.071470
-0.052632,0.684211,0.162439,-0.066901,0.161082,-0.068258
0.052632,0.684211,0.162439,-0.066901,0.161082,-0.068258
0.157895,0.684211,0.170084,-0.059257,0.157870,-0.071470
0.263158,0.684211,0.185372,-0.043969,0.151446,-0.077895
0.368421,0.684211,0.208305,-0.021036,0.141810,-0.087531
0.473684,0.684211,0.238882,0.009541,0.128961,-0.100380
0.578947,0.684211,0.277103,0.047762,0.112900,-0.116441
0.684211,0.684211,0.322968,0.093627,0.093627,-0.135714
0.789474,0.684211,0.376477,0.147137,0.071142,-0.158199
0.894737,0.684211,0.437631,0.208290,0.045445,-0.183896
1.000000,0.684211,0.506429,0.277088,0.016535,-0.212805
-1.000000,0.789474,0.559938,0.254603,0.070045,-0.235290
-0.894737,0.789474,0.491141,0.185805,0.098954,-0.206381
-0.789474,0.789474,0.429987,0.124652,0.124652,-0.180684
-0.684211,0.789474,0.376477,0.071142,0.147137,-0.158199
-0.578947,0.789474,0.330612,0.025277,0.166410,-0.138926
-0.473684,0.789474,0.292391,-0.012944,0.182470,-0.122865
-0.368421,0.789474,0.261814,-0.043521,0.195319,-0.110016
-0.263158,0.789474,0.238882,-0.066454,0.204955,-0.100380
-0.157895,0.789474,0.223593,-0.081742,0.211380,-0.093956
-0.052632,0.789474,0.215949,-0.089386,0.214592,-0.090743
0.052632,0.789474,0.215949,-0.089386,0.214592,-0.090743
0.157895,0.789474,0.223593,-0.081742,0.211380,-0.093956
0.263158,0.789474,0.238882,-0.066454,0.204955,-0.100380
0.368421,0.789474,0.261814,-0.043521,0.195319,-0.110016
0.473684,0.789474,0.292391,-0.012944,0.182470,-0.122865
0.578947,0.789474,0.330612,0.025277,0.166410,-0.138926
0.684211,0.789474,0.376477,0.071142,0.147137,-0.158199
0.789474,0.789474,0.429987,0.124652,0.124652,-0.180684
0.894737,0.789474,0.491141,0.185805,0.098954,-0.206381
1.000000,0.789474,0.559938,0.254603,0.070045,-0.235290
-1.000000,0.894737,0.621092,0.228906,0.131199,-0.260988
-0.894737,0.894737,0.552294,0.160108,0.160108,-0.232078
-0.789474,0.894737,0.491141,0.098954,0.185805,-0.206381
-0.684211,0.894737,0.437631,0.045445,0.208290,-0.183896
-0.578947,0.894737,0.391766,-0.000420,0.227563,-0.164623
-0.473684,0.894737,0.353545,-0.038641,0.243624,-0.148562
-0.368421,0.894737,0.322968,-0.069218,0.256473,-0.135714
-0.263158,0.894737,0.300035,-0.092151,0.266109,-0.126077
-0.157895,0.894737,0.284747,-0.107439,0.272533,-0.119653
-0.052632,0.894737,0.277103,-0.115084,0.275746,-0.116441
0.052632,0.894737,0.277103,-0.115084,0.275746,-0.116441
0.157895,0.894737,0.284747,-0.107439,0.272533,-0.119653
0.263158,0.894737,0.300035,-0.092151,0.266109,-0.126077
0.368421,0.894737,0.322968,-0.069218,0.256473,-0.135714
0.473684,0.894737,0.353545,-0.038641,0.243624,-0.148562
0.578947,0.894737,0.391766,-0.000420,0.227563,-0.164623
0.684211,0.894737,0.437631,0.045445,0.208290,-0.183896
0.789474,0.894737,0.491141,0.098954,0.185805,-0.206381
0.894737,0.894737,0.552294,0.160108,0.160108,-0.232078
1.000000,0.894737,0.621092,0.228906,0.131199,-0.260988
-1.000000,1.000000,0.689890,0.199996,0.199996,-0.289897
-0.894737,1.000000,0.621092,0.131199,0.228906,-0.260988
-0.789474,1.000000,0.559938,0.070045,0.254603,-0.235290
-0.684211,1.000000,0.506429,0.016535,0.277088,-0.212805
-0.578947,1.000000,0.460564,-0.029330,0.296361,-0.193532
-0.473684,1.000000,0.422343,-0.067551,0.312422,-0.177472
-0.368421,1.000000,0.391766,-0.098128,0.325271,-0.164623
-0.263158,1.000000,0.368833,-0.121060,0.334907,-0.154986
-0.157895,1.000000,0.353545,-0.136349,0.341331,-0.148562
-0.052632,1.000000,0.345901,-0.143993,0.344543,-0.145350
0.052632,1.000000,0.345901,-0.143993,0.344543,-0.145350
0.157895,1.000000,0.353545,-0.136349,0.341331,-0.148562
0.263158,1.000000,0.368833,-0.121060,0.334907,-0.154986
0.368421,1.000000,0.391766,-0.098128,0.325271,-0.164623
0.473684,1.000000,0.422343,-0.067551,0.312422,-0.177472
0.578947,1.000000,0.460564,-0.029330,0.296361,-0.193532
0.684211,1.000000,0.506429,0.016535,0.277088,-0.212805
0.789474,1.000000,0.559938,0.070045,0.254603,-0.235290
0.894737,1.000000,0.621092,0.131199,0.228906,-0.260988
1.000000,1.000000,0.689890,0.199996,0.199996,-0.289897


==> data/non_linear_all_methods.dat <==
0.00000000,0.99916795,1.18438077,1.66174662,2.31642699
100.00000000,0.83059177,0.51922913,0.57607839,3.16304719
200.00000000,0.34194541,0.06493393,0.06789242,1.93874031
300.00000000,0.21297572,0.04197880,0.03163599,2.40793180
400.00000000,0.16804387,0.02852827,0.02595830,2.12596858
500.00000000,0.14373554,0.02684998,0.01776087,2.00141662
600.00000000,0.13631932,0.02597350,0.00911026,2.01885027
700.00000000,0.13592898,0.02546100,0.00691179,2.26415950
800.00000000,0.13453991,0.02545284,0.00727122,2.19636542
900.00000000,0.13545036,0.02557161,0.00657632,2.07655996
1000.00000000,0.13758931,0.02541149,0.00519250,2.44731021
1100.00000000,0.13467315,0.02527622,0.00446086,2.35555929
1200.00000000,0.13416111,0.02507305,0.00448689,2.15831530
1300.00000000,0.13366694,0.02486857,0.00483261,2.09100068
1400.00000000,0.13323218,0.02464574,0.00448765,2.10714793
1500.00000000,0.13287101,0.02440752,0.00464818,2.00392121
1600.00000000,0.13258318,0.02415629,0.00450340,2.05164838
1700.00000000,0.13236135,0.02400757,0.00442493,2.07019728
1800.00000000,0.13219532,0.02364182,0.00467300,1.89250642
1900.00000000,0.13207419,0.02344395,0.00418923,1.94351345
2000.00000000,0.13198741,0.02313015,0.00421770,1.95131809


==> data/non_linear_discrepancy.dat <==
0.000000,0.001000,0.000231
1.000000,0.010000,0.002327
2.000000,0.100000,0.024541
3.000000,1.000000,0.345493
4.000000,10.000000,4.527519


==> data/non_linear_residual_solutions.dat <==
0.00000000,0.20508716,1.05246389,0.77396086,0.01038949
300.00000000,0.00218479,1.16720390,0.00197544,0.00150374
600.00000000,0.00172397,1.16941845,0.00371985,0.00132544
900.00000000,0.00169253,1.16773373,0.00178215,0.00152787
1200.00000000,0.00146633,1.16724330,0.00192961,0.00078490
1500.00000000,0.00136245,1.16961253,0.00187018,0.00098044
1800.00000000,0.00131206,1.17248106,0.00126625,0.00096744
2100.00000000,0.00104967,1.17264146,0.00035849,0.00056390
2400.00000000,0.00102434,1.17521858,0.00035435,0.00031706
2700.00000000,0.00104322,1.17347342,0.00040681,0.00022941
3000.00000000,0.00102952,1.17356718,0.00037709,0.00030570
3300.00000000,0.00099110,1.17595840,0.00025386,0.00039017
3600.00000000,0.00084093,1.17596751,0.00028850,0.00030910
3900.00000000,0.00087151,1.17501795,0.00026330,0.00022354
4200.00000000,0.00093440,1.17656773,0.00020124,0.00024128
4500.00000000,0.00089485,1.17641819,0.00023287,0.00020515
4800.00000000,0.00107609,1.17816383,0.00029520,0.00022727
5100.00000000,0.00079897,1.17481053,0.00023338,0.00023792
5400.00000000,0.00084856,1.17724001,0.00019218,0.00021495
5700.00000000,0.00090677,1.17675638,0.00020931,0.00017674
6000.00000000,0.00084725,1.17665625,0.00017379,0.00018701


==> data/non_linear_results.dat <==
0.000000,1.000000,2.181217,1.176169
1.000000,5.000000,0.251505,1.179283
2.000000,10.000000,0.045610,0.754814
3.000000,20.000000,0.013527,0.000343
4.000000,50.000000,0.008260,0.000206
5.000000,100.000000,0.008112,0.000156


==> data/pde_data_control.dat <==
0.00000000 -2.81099510 -4.80528402 -4.43742990 -4.01299191 -5.62431288
0.10101010 -2.80393171 -3.21562910 -4.29142857 -3.27298212 -4.53028011
0.20202020 -2.52489042 -2.55779839 -4.34459162 -2.86781263 -3.90136027
0.30303030 -2.25833774 -1.76797533 -3.94302821 -2.49188828 -3.35856676
0.40404040 -2.12170815 -1.33786309 -3.28066635 -2.14447737 -3.06951523
0.50505051 -1.82245421 -0.83512521 -2.66456032 -1.99908614 -2.60913348
0.60606061 -1.48303521 -0.53104818 -2.15323448 -1.91966033 -2.20428371
0.70707071 -1.16531718 -0.36041662 -1.74367845 -1.84686351 -1.87554383
0.80808081 -0.88769305 -0.25205225 -1.41582751 -1.76379299 -1.60638750
0.90909091 -0.65193880 -0.17433506 -1.14849055 -1.66539097 -1.38249063
1.01010101 -0.45521146 -0.11459745 -0.92492348 -1.55028439 -1.19253933
1.11111111 -0.29417312 -0.06667428 -0.73329377 -1.41866624 -1.02724481
1.21212121 -0.16552117 -0.02689924 -0.56578016 -1.27189624 -0.87922716
1.31313131 -0.06543234 0.00639778 -0.41762236 -1.11274731 -0.74347627
1.41414141 0.01093779 0.03267471 -0.28629598 -0.94568360 -0.61793518
1.51515152 0.06933764 0.04992791 -0.17082110 -0.77654386 -0.50338215
1.61616162 0.11566039 0.05675476 -0.07129646 -0.61153865 -0.40224582
1.71717172 0.15512876 0.05440667 0.01132383 -0.45607406 -0.31692103
1.81818182 0.19180894 0.04738059 0.07572465 -0.31402737 -0.24849810
1.91919192 0.22844133 0.04219692 0.12125643 -0.18761483 -0.19618711
2.02020202 0.26651278 0.04516032 0.14922963 -0.07769890 -0.15729831
2.12121212 0.30642009 0.06032825 0.16353726 0.01571346 -0.12770070
2.22222222 0.34777725 0.08853106 0.16987985 0.09302590 -0.10288128
2.32323232 0.38983232 0.12733033 0.17394891 0.15489742 -0.07947784
2.42424242 0.43192399 0.17158365 0.17980523 0.20227647 -0.05648831
2.52525253 0.47362286 0.21491426 0.18938407 0.23644769 -0.03517283
2.62626263 0.51424634 0.25188619 0.20291857 0.25890988 -0.01758540
2.72727273 0.55189484 0.27952197 0.21953294 0.27123228 -0.00478532
2.82828283 0.58248138 0.29705599 0.23753172 0.27495366 0.00426702
2.92929293 0.59956688 0.30446893 0.25450861 0.27148119 0.01279945
3.03030303 0.59602344 0.30156749 0.26774094 0.26199600 0.02519656
3.13131313 0.56807464 0.28879470 0.27523017 0.24739923 0.04484981
3.23232323 0.51936644 0.26888505 0.27687821 0.22845013 0.07191278
3.33333333 0.46033546 0.24673724 0.27447778 0.20609507 0.10312229
3.43434343 0.40232137 0.22687751 0.27030531 0.18171829 0.13412228
3.53535354 0.35230759 0.21119240 0.26583099 0.15706463 0.16178203
3.63636364 0.31213728 0.19872013 0.26152647 0.13392793 0.18463390
3.73737374 0.28050867 0.18675387 0.25726303 0.11391693 0.20205450
3.83838384 0.25504082 0.17208412 0.25265625 0.09826254 0.21339945
3.93939394 0.23355079 0.15206236 0.24719813 0.08760633 0.21773514
4.04040404 0.21468681 0.12550706 0.24038486 0.08174977 0.21418756
4.14141414 0.19810975 0.09332655 0.23189171 0.07958069 0.20269421
4.24242424 0.18422398 0.05838426 0.22178046 0.07935263 0.18454857
4.34343434 0.17356850 0.02442898 0.21057224 0.07932009 0.16223593
4.44444444 0.16624141 -0.00537012 0.19907209 0.07834004 0.13859022
4.54545455 0.16171619 -0.02937708 0.18810731 0.07605678 0.11589944
4.64646465 0.15907384 -0.04749697 0.17829604 0.07270418 0.09550751
4.74747475 0.15731511 -0.06056827 0.16997187 0.06875668 0.07791644
4.84848485 0.15560004 -0.06972257 0.16320927 0.06467788 0.06310739
4.94949495 0.15332386 -0.07598218 0.15789567 0.06081033 0.05082035
5.05050505 0.15010622 -0.08012474 0.15381435 0.05735559 0.04072380
5.15151515 0.14573790 -0.08269101 0.15070176 0.05440941 0.03249452
5.25252525 0.14013228 -0.08405212 0.14829478 0.05199263 0.02584225
5.35353535 0.13328582 -0.08445058 0.14635143 0.05008040 0.02052333
5.45454545 0.12525782 -0.08406781 0.14466530 0.04861798 0.01632404
5.55555556 0.11615388 -0.08305207 0.14307569 0.04753778 0.01305940
5.65656566 0.10611884 -0.08151725 0.14145696 0.04675709 0.01057532
5.75757576 0.09532727 -0.07957730 0.13971911 0.04618820 0.00872722
5.85858586 0.08397900 -0.07734653 0.13780953 0.04574373 0.00738459
5.95959596 0.07229500 -0.07491637 0.13570087 0.04533112 0.00643291
6.06060606 0.06050125 -0.07238846 0.13338493 0.04487270 0.00576172
6.16161616 0.04882451 -0.06984804 0.13087517 0.04429495 0.00527658
6.26262626 0.03747925 -0.06736197 0.12819304 0.04354404 0.00489261
6.36363636 0.02665479 -0.06498523 0.12536822 0.04258225 0.00454182
6.46464646 0.01651190 -0.06275259 0.12244005 0.04139436 0.00416877
6.56565657 0.00717193 -0.06068129 0.11944213 0.03998490 0.00373697
6.66666667 -0.00128537 -0.05876984 0.11641280 0.03837435 0.00322411
6.76767677 -0.00882119 -0.05701829 0.11338690 0.03660066 0.00262048
6.86868687 -0.01542948 -0.05539093 0.11039437 0.03470620 0.00193387
6.96969697 -0.02114315 -0.05387366 0.10746250 0.03274577 0.00117524
7.07070707 -0.02601534 -0.05243350 0.10461362 0.03076540 0.00036785
7.17171717 -0.03011093 -0.05105004 0.10186629 0.02880925 -0.00046967
7.27272727 -0.03351212 -0.04969556 0.09923045 0.02691954 -0.00130890
7.37373737 -0.03630020 -0.04835334 0.09671733 0.02512466 -0.00212768
7.47474747 -0.03855571 -0.04701059 0.09433034 0.02344493 -0.00290696
7.57575758 -0.04035491 -0.04565373 0.09207100 0.02189213 -0.00362890
7.67676768 -0.04177000 -0.04428647 0.08993774 0.02047479 -0.00428420
7.77777778 -0.04285861 -0.04289892 0.08792415 0.01919024 -0.00486257
7.87878788 -0.04367653 -0.04149426 0.08602856 0.01803089 -0.00535935
7.97979798 -0.04426882 -0.04007783 0.08424263 0.01699109 -0.00577528
8.08080808 -0.04466977 -0.03865872 0.08255991 0.01605859 -0.00611201
8.18181818 -0.04491486 -0.03723517 0.08097313 0.01522068 -0.00637345
8.28282828 -0.04502729 -0.03581725 0.07947423 0.01446655 -0.00656437
8.38383838 -0.04502930 -0.03441423 0.07805556 0.01378262 -0.00669153
8.48484848 -0.04494011 -0.03302891 0.07671290 0.01316112 -0.00676172
8.58585859 -0.04476961 -0.03166378 0.07543600 0.01258677 -0.00678066
8.68686869 -0.04453126 -0.03032964 0.07422197 0.01205636 -0.00675479
8.78787879 -0.04423730 -0.02902515 0.07306515 0.01155823 -0.00669312
8.88888889 -0.04389264 -0.02775956 0.07195995 0.01108717 -0.00659963
8.98989899 -0.04350543 -0.02653014 0.07090379 0.01063641 -0.00648003
9.09090909 -0.04308350 -0.02534181 0.06989162 0.01020312 -0.00633970
9.19191919 -0.04262913 -0.02419692 0.06892141 0.00978310 -0.00618162
9.29292929 -0.04214827 -0.02309289 0.06798922 0.00937195 -0.00601077
9.39393939 -0.04164208 -0.02203260 0.06709455 0.00896521 -0.00582989
9.49494949 -0.04112057 -0.02101492 0.06623305 0.00856809 -0.00564175
9.59595960 -0.04058085 -0.02004184 0.06540575 0.00817189 -0.00544945
9.69696970 -0.04002884 -0.01910828 0.06460851 0.00777878 -0.00525201
9.79797980 -0.03946465 -0.01821909 0.06384157 0.00738692 -0.00505622
9.89898990 -0.03889434 -0.01736742 0.06310414 0.00699557 -0.00485871
10.00000000 -0.03831889 -0.01655348 0.06239372 0.00660606 -0.00466296


==> data/pde_data_trajectories.dat <==
0.00000000 1.00000000 1.37500000 1.75000000 2.12500000 2.50000000 1.00000000 1.37500000 1.75000000 2.12500000 2.50000000
0.10101010 1.10000002 1.51250005 1.92499995 2.33750010 2.75000000 0.73423755 0.88650256 1.27125704 1.66166973 1.85223150
0.20202020 1.17342377 1.60115027 2.05212569 2.50366712 2.93522310 0.46148688 0.56803799 0.81730890 1.28117013 1.33835125
0.30303030 1.21957242 1.65795410 2.13385653 2.63178420 3.06905818 0.21577784 0.31664136 0.37190583 0.94824398 0.90481365
0.40404040 1.24115026 1.68961823 2.17104721 2.72660851 3.15953946 -0.00296886 0.14313623 -0.01751485 0.65874857 0.53885424
0.50505051 1.24085343 1.70393181 2.16929579 2.79248333 3.21342492 -0.20636091 0.00891888 -0.32650337 0.40967500 0.21269757
0.60606061 1.22021735 1.70482373 2.13664556 2.83345079 3.23469472 -0.37689495 -0.07892017 -0.56386030 0.18033728 -0.05723915
0.70707071 1.18252790 1.69693172 2.08025956 2.85148454 3.22897077 -0.51050937 -0.14103700 -0.74308670 -0.03472133 -0.27841756
0.80808081 1.13147700 1.68282807 2.00595093 2.84801245 3.20112896 -0.61015481 -0.19050902 -0.87662864 -0.23528799 -0.46021798
0.90909091 1.07046151 1.66377711 1.91828811 2.82448363 3.15510726 -0.68083739 -0.23277739 -0.97429907 -0.41998643 -0.61001754
1.01010101 1.00237775 1.64049935 1.82085824 2.78248501 3.09410548 -0.72765654 -0.27004686 -1.04335189 -0.58732390 -0.73344493
1.11111111 0.92961210 1.61349463 1.71652305 2.72375250 3.02076101 -0.75524998 -0.30331954 -1.08911407 -0.73592752 -0.83473212
1.21212121 0.85408711 1.58316267 1.60761166 2.65015984 2.93728781 -0.76773196 -0.33307108 -1.11559653 -0.86461425 -0.91696775
1.31313131 0.77731395 1.54985559 1.49605203 2.56369829 2.84559107 -0.76870841 -0.35950920 -1.12594342 -0.97245449 -0.98233879
1.41414141 0.70044309 1.51390469 1.38345766 2.46645284 2.74735713 -0.76124513 -0.38278389 -1.12273872 -1.05888045 -1.03241515
1.51515152 0.62431860 1.47562635 1.27118373 2.36056471 2.64411569 -0.74779159 -0.40320960 -1.10821259 -1.12383378 -1.06848466
1.61616162 0.54953945 1.43530536 1.16036248 2.24818134 2.53726721 -0.73012424 -0.42139065 -1.08438158 -1.16788781 -1.09186542
1.71717172 0.47652704 1.39316630 1.05192435 2.13139248 2.42808056 -0.70937032 -0.43812090 -1.05315244 -1.19227266 -1.10408711
1.81818182 0.40559000 1.34935427 0.94660908 2.01216531 2.31767178 -0.68611252 -0.45407730 -1.01641095 -1.19878268 -1.10689354
1.91919192 0.33697873 1.30394650 0.84496796 1.89228702 2.20698237 -0.66053575 -0.46947551 -0.97605950 -1.18960953 -1.10211217
2.02020202 0.27092516 1.25699890 0.74736202 1.77332604 2.09677124 -0.63258106 -0.48387837 -0.93394768 -1.16715562 -1.09146464
2.12121212 0.20766705 1.20861101 0.65396726 1.65661049 1.98762476 -0.60208273 -0.49625358 -0.89167708 -1.13386810 -1.07637489
2.22222222 0.14745878 1.15898561 0.56479955 1.54322362 1.87998724 -0.56887883 -0.50524217 -0.85035694 -1.09211540 -1.05782807
2.32323232 0.09057090 1.10846138 0.47976387 1.43401206 1.77420449 -0.53288227 -0.50951368 -0.81045645 -1.04410720 -1.03634012
2.42424242 0.03728267 1.05751002 0.39871821 1.32960129 1.67057049 -0.49410421 -0.50810170 -0.77185178 -0.99183756 -1.01208532
2.52525253 -0.01212775 1.00669980 0.32153302 1.23041749 1.56936193 -0.45263287 -0.50065660 -0.73403525 -0.93704271 -0.98514336
2.62626263 -0.05739104 0.95663416 0.24812949 1.13671327 1.47084761 -0.40860379 -0.48752859 -0.69636291 -0.88117647 -0.95572919
2.72727273 -0.09825142 0.90788132 0.17849320 1.04859567 1.37527466 -0.36222589 -0.46962339 -0.65824366 -0.82541603 -0.92426634
2.82828283 -0.13447401 0.86091900 0.11266883 0.96605408 1.28284800 -0.31390423 -0.44811401 -0.61925417 -0.77068913 -0.89127856
2.92929293 -0.16586444 0.81610757 0.05074342 0.88898516 1.19372010 -0.26445130 -0.42419696 -0.57921487 -0.71770674 -0.85717648
3.03030303 -0.19230957 0.77368790 -0.00717807 0.81721449 1.10800242 -0.21529771 -0.39901280 -0.53824860 -0.66700011 -0.82204968
3.13131313 -0.21383935 0.73378664 -0.06100293 0.75051451 1.02579749 -0.16851908 -0.37366480 -0.49679756 -0.61896282 -0.78557998
3.23232323 -0.23069125 0.69642019 -0.11068269 0.68861824 0.94723952 -0.12645158 -0.34915519 -0.45553479 -0.57389563 -0.74718165
3.33333333 -0.24333641 0.66150469 -0.15623617 0.63122869 0.87252134 -0.09091918 -0.32616055 -0.41515654 -0.53203219 -0.70635670
3.43434343 -0.25242832 0.62888861 -0.19775182 0.57802546 0.80188566 -0.06257127 -0.30483681 -0.37617534 -0.49352139 -0.66303110
3.53535354 -0.25868544 0.59840494 -0.23536935 0.52867329 0.73558253 -0.04085656 -0.28489247 -0.33885509 -0.45837739 -0.61761719
3.63636364 -0.26277110 0.56991571 -0.26925486 0.48283556 0.67382079 -0.02453469 -0.26588279 -0.30328062 -0.42644039 -0.57083046
3.73737374 -0.26522458 0.54332745 -0.29958293 0.44019151 0.61673772 -0.01224189 -0.24750230 -0.26945421 -0.39737856 -0.52347803
3.83838384 -0.26644877 0.51857722 -0.32652834 0.40045366 0.56438994 -0.00282403 -0.22974429 -0.23735918 -0.37072217 -0.47635454
3.93939394 -0.26673117 0.49560279 -0.35026425 0.36338145 0.51675451 0.00455894 -0.21292451 -0.20699349 -0.34592021 -0.43024054
4.04040404 -0.26627529 0.47431034 -0.37096360 0.32878941 0.47373044 0.01046437 -0.19759828 -0.17839105 -0.32241622 -0.38593295
4.14141414 -0.26522884 0.45455050 -0.38880271 0.29654780 0.43513715 0.01526093 -0.18439549 -0.15162873 -0.29974222 -0.34423953
4.24242424 -0.26370275 0.43611094 -0.40396559 0.26657358 0.40071321 0.01923611 -0.17380801 -0.12681243 -0.27760744 -0.30589810
4.34343434 -0.26177913 0.41873014 -0.41664684 0.23881283 0.37012339 0.02267244 -0.16600722 -0.10403905 -0.25594354 -0.27144575
4.44444444 -0.25951189 0.40212941 -0.42705074 0.21321848 0.34297881 0.02586225 -0.16078116 -0.08334924 -0.23487428 -0.24111284
4.54545455 -0.25692567 0.38605130 -0.43538567 0.18973105 0.31886753 0.02906855 -0.15762040 -0.06469829 -0.21462309 -0.21480957
4.64646465 -0.25401881 0.37028927 -0.44185549 0.16826874 0.29738659 0.03247336 -0.15589075 -0.04795540 -0.19541168 -0.19220443
4.74747475 -0.25077146 0.35470018 -0.44665104 0.14872757 0.27816615 0.03615299 -0.15499300 -0.03292832 -0.17739347 -0.17283888
4.84848485 -0.24715616 0.33920088 -0.44994387 0.13098823 0.26088226 0.04008428 -0.15445055 -0.01939624 -0.16063431 -0.15622468
4.94949495 -0.24314773 0.32375583 -0.45188349 0.11492480 0.24525979 0.04417185 -0.15392782 -0.00713926 -0.14512441 -0.14190221
5.05050505 -0.23873055 0.30836305 -0.45259741 0.10041235 0.23106956 0.04827864 -0.15320835 0.00404103 -0.13080189 -0.12946604
5.15151515 -0.23390269 0.29304221 -0.45219332 0.08733217 0.21812296 0.05225189 -0.15216194 0.01431112 -0.11757615 -0.11857084
5.25252525 -0.22867751 0.27782601 -0.45076221 0.07557455 0.20626588 0.05594089 -0.15071569 0.02380200 -0.10534499 -0.10892796
5.35353535 -0.22308342 0.26275444 -0.44838202 0.06504005 0.19537309 0.05920821 -0.14883403 0.03261119 -0.09400601 -0.10029921
5.45454545 -0.21716259 0.24787104 -0.44512090 0.05563945 0.18534316 0.06193593 -0.14650443 0.04080684 -0.08346345 -0.09248930
5.55555556 -0.21096900 0.23322059 -0.44104022 0.04729310 0.17609423 0.06402925 -0.14373073 0.04843334 -0.07363212 -0.08534013
5.65656566 -0.20456608 0.21884751 -0.43619689 0.03992989 0.16756022 0.06541815 -0.14052962 0.05551760 -0.06443886 -0.07872538
5.75757576 -0.19802426 0.20479456 -0.43064514 0.03348600 0.15968768 0.06605811 -0.13692684 0.06207381 -0.05582373 -0.07254520
5.85858586 -0.19141845 0.19110188 -0.42443776 0.02790363 0.15243316 0.06592992 -0.13295707 0.06810802 -0.04773977 -0.06672322
5.95959596 -0.18482547 0.17780617 -0.41762695 0.02312965 0.14576083 0.06503893 -0.12866342 0.07362245 -0.04015214 -0.06120327
6.06060606 -0.17832157 0.16493982 -0.41026470 0.01911444 0.13964051 0.06341398 -0.12409452 0.07861827 -0.03303768 -0.05594601
6.16161616 -0.17198017 0.15253037 -0.40240288 0.01581067 0.13404591 0.06110484 -0.11930494 0.08309758 -0.02638232 -0.05092699
6.26262626 -0.16586968 0.14059988 -0.39409313 0.01317244 0.12895322 0.05817954 -0.11435282 0.08706539 -0.02017988 -0.04613350
6.36363636 -0.16005173 0.12916459 -0.38538659 0.01115445 0.12433987 0.05472068 -0.10929729 0.09053006 -0.01442918 -0.04156242
6.46464646 -0.15457967 0.11823487 -0.37633359 0.00971153 0.12018363 0.05082099 -0.10419683 0.09350383 -0.00913191 -0.03721727
6.56565657 -0.14949757 0.10781518 -0.36698321 0.00879834 0.11646190 0.04657911 -0.09910687 0.09600334 -0.00428992 -0.03310618
6.66666667 -0.14483966 0.09790450 -0.35738286 0.00836935 0.11315128 0.04209484 -0.09407789 0.09804862 0.00009690 -0.02923912
6.76767677 -0.14063017 0.08849671 -0.34757799 0.00837904 0.11022737 0.03746487 -0.08915363 0.09966327 0.00403211 -0.02562611
6.86868687 -0.13688369 0.07958134 -0.33761168 0.00878225 0.10766476 0.03277903 -0.08437160 0.10087370 0.00752430 -0.02227570
6.96969697 -0.13360579 0.07114419 -0.32752430 0.00953468 0.10543719 0.02811795 -0.07975976 0.10170843 0.01058702 -0.01919309
7.07070707 -0.13079400 0.06316821 -0.31735346 0.01059338 0.10351788 0.02355035 -0.07533954 0.10219759 0.01323967 -0.01638006
7.17171717 -0.12843896 0.05563426 -0.30713370 0.01191735 0.10187988 0.01913254 -0.07112440 0.10237224 0.01550595 -0.01383389
7.27272727 -0.12652571 0.04852182 -0.29689649 0.01346794 0.10049649 0.01490885 -0.06712188 0.10226390 0.01741332 -0.01154830
7.37373737 -0.12503482 0.04180963 -0.28667009 0.01520928 0.09934166 0.01091136 -0.06333345 0.10190353 0.01899228 -0.00951282
7.47474747 -0.12394369 0.03547629 -0.27647972 0.01710850 0.09839038 0.00716154 -0.05975633 0.10132171 0.02027469 -0.00771384
7.57575758 -0.12322753 0.02950066 -0.26634756 0.01913597 0.09761900 0.00367159 -0.05638440 0.10054774 0.02129267 -0.00613539
7.67676768 -0.12286037 0.02386222 -0.25629279 0.02126524 0.09700546 0.00044596 -0.05320859 0.09960949 0.02207769 -0.00475962
7.77777778 -0.12281577 0.01854136 -0.24633184 0.02347301 0.09652950 -0.00251734 -0.05021911 0.09853309 0.02266010 -0.00356792
7.87878788 -0.12306751 0.01351945 -0.23647854 0.02573902 0.09617271 -0.00522461 -0.04740434 0.09734248 0.02306809 -0.00254116
7.97979798 -0.12358997 0.00877901 -0.22674429 0.02804583 0.09591859 -0.00768582 -0.04475247 0.09605999 0.02332725 -0.00166036
8.08080808 -0.12435855 0.00430377 -0.21713829 0.03037855 0.09575255 -0.00991319 -0.04225196 0.09470564 0.02346092 -0.00090742
8.18181818 -0.12534986 0.00007857 -0.20766772 0.03272464 0.09566181 -0.01191996 -0.03989204 0.09329750 0.02348967 -0.00026526
8.28282828 -0.12654187 -0.00391063 -0.19833797 0.03507361 0.09563529 -0.01372047 -0.03766172 0.09185163 0.02343139 0.00028192
8.38383838 -0.12791392 -0.00767681 -0.18915281 0.03741675 0.09566348 -0.01532891 -0.03555113 0.09038207 0.02330169 0.00074855
8.48484848 -0.12944682 -0.01123192 -0.18011460 0.03974692 0.09573834 -0.01675933 -0.03355150 0.08890104 0.02311376 0.00114756
8.58585859 -0.13112275 -0.01458707 -0.17122449 0.04205830 0.09585309 -0.01802545 -0.03165451 0.08741934 0.02287909 0.00149037
8.68686869 -0.13292530 -0.01775252 -0.16248256 0.04434621 0.09600212 -0.01913986 -0.02985233 0.08594580 0.02260683 0.00178709
8.78787879 -0.13483928 -0.02073775 -0.15388799 0.04660689 0.09618083 -0.02011456 -0.02813850 0.08448818 0.02230521 0.00204651
8.88888889 -0.13685074 -0.02355160 -0.14543916 0.04883741 0.09638549 -0.02096100 -0.02650665 0.08305296 0.02198067 0.00227592
8.98989899 -0.13894685 -0.02620227 -0.13713387 0.05103548 0.09661308 -0.02168946 -0.02495168 0.08164535 0.02163869 0.00248168
9.09090909 -0.14111578 -0.02869744 -0.12896933 0.05319935 0.09686124 -0.02230956 -0.02346841 0.08026977 0.02128365 0.00266911
9.19191919 -0.14334674 -0.03104428 -0.12094235 0.05532771 0.09712815 -0.02283039 -0.02205251 0.07892960 0.02091932 0.00284261
9.29292929 -0.14562978 -0.03324953 -0.11304939 0.05741965 0.09741241 -0.02325999 -0.02070014 0.07762761 0.02054874 0.00300591
9.39393939 -0.14795578 -0.03531954 -0.10528663 0.05947452 0.09771301 -0.02360595 -0.01940746 0.07636579 0.02017427 0.00316196
9.49494949 -0.15031637 -0.03726029 -0.09765005 0.06149195 0.09802920 -0.02387495 -0.01817123 0.07514574 0.01979762 0.00331319
9.59595960 -0.15270387 -0.03907741 -0.09013548 0.06347171 0.09836052 -0.02407381 -0.01698836 0.07396834 0.01942085 0.00346153
9.69696970 -0.15511125 -0.04077625 -0.08273865 0.06541380 0.09870668 -0.02420821 -0.01585626 0.07283439 0.01904497 0.00360844
9.79797980 -0.15753208 -0.04236187 -0.07545520 0.06731829 0.09906752 -0.02428370 -0.01477204 0.07174405 0.01867105 0.00375532
9.89898990 -0.15996045 -0.04383908 -0.06828080 0.06918540 0.09944306 -0.02430516 -0.01373363 0.07069736 0.01829990 0.00390277
10.00000000 -0.16239096 -0.04521244 -0.06121106 0.07101539 0.09983333 -0.02427748 -0.01273849 0.06969415 0.01793212 0.00405164


==> data/pde_residual_control.dat <==
0.00000000 -2.54466009 -3.33545876 -4.20006084 -5.52189350 -6.43348503
0.10101010 -2.16598129 -2.90102482 -3.67206430 -4.82777357 -5.62502289
0.20202020 -1.82740319 -2.50766301 -3.18722248 -4.19247389 -4.88127184
0.30303030 -1.52949035 -2.15345693 -2.74868536 -3.61683321 -4.21165371
0.40404040 -1.26925540 -1.83610094 -2.35577941 -3.10018635 -3.61625648
0.50505051 -1.04258192 -1.55290413 -2.00586009 -2.64007521 -3.09040833
0.60606061 -0.84537911 -1.30102444 -1.69549274 -2.23274922 -2.62762070
0.70707071 -0.67398423 -1.07768309 -1.42106831 -1.87379241 -2.22114229
0.80808081 -0.52524871 -0.88026232 -1.17910695 -1.55861866 -1.86463940
0.90909091 -0.39647645 -0.70634615 -0.96635079 -1.28277528 -1.55242074
1.01010101 -0.28536403 -0.55370861 -0.77980006 -1.04210150 -1.27945006
1.11111111 -0.18990935 -0.42030525 -0.61671293 -0.83279824 -1.04129100
1.21212121 -0.10834602 -0.30424422 -0.47458860 -0.65141648 -0.83403385
1.31313131 -0.03908436 -0.20378125 -0.35115045 -0.49485993 -0.65421247
1.41414141 0.01931238 -0.11730218 -0.24435049 -0.36034137 -0.49876082
1.51515152 0.06817575 -0.04331619 -0.15233921 -0.24535391 -0.36496091
1.61616162 0.10872782 0.01954124 -0.07345556 -0.14764029 -0.25039274
1.71717172 0.14208323 0.07251167 -0.00623193 -0.06517733 -0.15290020
1.81818182 0.16924751 0.11672367 0.05065626 0.00387031 -0.07055171
1.91919192 0.19109806 0.15318616 0.09837144 0.06114805 -0.00160574
2.02020202 0.20839079 0.18280640 0.13796073 0.10813099 0.05552448
2.12121212 0.22175567 0.20638993 0.17035396 0.14615005 0.10228471
2.22222222 0.23171245 0.22465876 0.19638151 0.17638551 0.13998732
2.32323232 0.23869298 0.23825906 0.21679667 0.19989395 0.16982950
2.42424242 0.24305239 0.24777329 0.23227431 0.21760224 0.19288659
2.52525253 0.24509817 0.25372458 0.24342489 0.23033383 0.21012062
2.62626263 0.24510160 0.25658679 0.25080773 0.23881429 0.22238477
2.72727273 0.24330629 0.25679204 0.25491622 0.24367684 0.23042724
2.82828283 0.23993827 0.25473005 0.25620723 0.24547747 0.23490104
2.92929293 0.23521456 0.25075164 0.25508887 0.24470326 0.23637773
3.03030303 0.22933139 0.24517471 0.25192922 0.24178414 0.23535421
3.13131313 0.22247799 0.23828658 0.24705984 0.23709400 0.23225588
3.23232323 0.21482654 0.23033975 0.24077287 0.23095736 0.22745976
3.33333333 0.20653999 0.22156239 0.23333487 0.22366075 0.22128792
3.43434343 0.19776435 0.21215625 0.22498146 0.21545792 0.21402246
3.53535354 0.18863328 0.20229793 0.21591501 0.20656270 0.20590736
3.63636364 0.17926776 0.19214076 0.20632595 0.19716388 0.19715050
3.73737374 0.16977242 0.18181942 0.19637018 0.18742515 0.18793778
3.83838384 0.16024128 0.17144918 0.18618941 0.17748630 0.17842719
3.93939394 0.15075760 0.16112976 0.17590268 0.16746727 0.16874900
4.04040404 0.14139137 0.15094413 0.16561773 0.15747511 0.15902124
4.14141414 0.13220207 0.14096166 0.15542236 0.14758837 0.14933871
4.24242424 0.12324173 0.13124032 0.14539009 0.13788582 0.13978471
4.34343434 0.11454909 0.12182675 0.13558480 0.12842079 0.13042612
4.44444444 0.10616177 0.11275686 0.12605938 0.11924566 0.12131625
4.54545455 0.09810422 0.10405909 0.11685607 0.11039790 0.11250146
4.64646465 0.09039567 0.09575570 0.10800347 0.10190697 0.10401860
4.74747475 0.08305111 0.08785907 0.09952731 0.09379204 0.09589016
4.84848485 0.07607973 0.08037837 0.09144810 0.08607187 0.08813775
4.94949495 0.06948698 0.07331538 0.08377598 0.07875463 0.08077320
5.05050505 0.06327273 0.06667069 0.07651743 0.07184314 0.07380459
5.15151515 0.05743554 0.06044089 0.06967528 0.06533793 0.06723493
5.25252525 0.05196750 0.05461557 0.06324514 0.05923677 0.06105892
5.35353535 0.04686346 0.04918851 0.05722294 0.05353201 0.05527516
5.45454545 0.04211266 0.04414494 0.05159932 0.04821226 0.04987669
5.55555556 0.03770584 0.03947304 0.04637042 0.04327307 0.04485193
5.65656566 0.03362697 0.03515823 0.04151525 0.03869383 0.04018938
5.75757576 0.02986620 0.03118348 0.03702356 0.03446399 0.03587728
5.85858586 0.02640387 0.02753239 0.03288100 0.03056933 0.03189879
5.95959596 0.02323153 0.02419098 0.02907141 0.02699146 0.02824145
6.06060606 0.02033068 0.02113873 0.02557923 0.02371619 0.02488403
6.16161616 0.01768539 0.01836158 0.02238504 0.02072690 0.02181799
6.26262626 0.01528223 0.01583977 0.01947467 0.01800516 0.01902150
6.36363636 0.01310543 0.01356123 0.01683083 0.01553706 0.01648009
6.46464646 0.01113922 0.01150526 0.01443681 0.01330259 0.01417782
6.56565657 0.00937156 0.00965886 0.01227506 0.01128957 0.01209902
6.66666667 0.00778726 0.00800521 0.01033103 0.00948245 0.01022826
6.76767677 0.00637167 0.00653262 0.00858750 0.00786400 0.00855170
6.86868687 0.00511288 0.00522213 0.00703340 0.00642058 0.00705293
6.96969697 0.00399919 0.00406603 0.00565095 0.00514020 0.00571887
7.07070707 0.00301752 0.00304684 0.00442477 0.00400737 0.00453872
7.17171717 0.00215654 0.00215560 0.00334582 0.00301327 0.00349551
7.27272727 0.00140680 0.00138046 0.00240080 0.00214163 0.00258123
7.37373737 0.00075670 0.00070981 0.00157729 0.00138278 0.00178140
7.47474747 0.00019957 0.00013541 0.00086432 0.00072844 0.00108858
7.57575758 -0.00027750 -0.00035491 0.00025104 0.00016515 0.00049109
7.67676768 -0.00067969 -0.00076580 -0.00027161 -0.00031175 -0.00002097
7.77777778 -0.00101494 -0.00110925 -0.00071320 -0.00071411 -0.00045153
7.87878788 -0.00128994 -0.00139022 -0.00108089 -0.00104815 -0.00081411
7.97979798 -0.00151276 -0.00161615 -0.00138377 -0.00132248 -0.00111437
8.08080808 -0.00168856 -0.00179365 -0.00162875 -0.00154389 -0.00135902
8.18181818 -0.00182281 -0.00192749 -0.00182038 -0.00171686 -0.00155288
8.28282828 -0.00192018 -0.00202413 -0.00196916 -0.00184696 -0.00170380
8.38383838 -0.00198605 -0.00208952 -0.00207627 -0.00194407 -0.00181614
8.48484848 -0.00202402 -0.00212442 -0.00214686 -0.00200675 -0.00189633
8.58585859 -0.00203946 -0.00213602 -0.00219012 -0.00204273 -0.00194625
8.68686869 -0.00203331 -0.00212720 -0.00220771 -0.00205382 -0.00197007
8.78787879 -0.00201048 -0.00210029 -0.00220278 -0.00204507 -0.00197426
8.88888889 -0.00197406 -0.00205716 -0.00217735 -0.00201912 -0.00195866
8.98989899 -0.00192319 -0.00200404 -0.00213673 -0.00197918 -0.00192893
9.09090909 -0.00186578 -0.00194017 -0.00208370 -0.00192708 -0.00188347
9.19191919 -0.00179871 -0.00186984 -0.00201899 -0.00186681 -0.00183045
9.29292929 -0.00172607 -0.00179330 -0.00194721 -0.00179732 -0.00176908
9.39393939 -0.00164915 -0.00171139 -0.00186922 -0.00172413 -0.00170035
9.49494949 -0.00156952 -0.00162663 -0.00178506 -0.00164579 -0.00162580
9.59595960 -0.00148701 -0.00154006 -0.00169776 -0.00156393 -0.00154922
9.69696970 -0.00140563 -0.00145353 -0.00160892 -0.00148059 -0.00147069
9.79797980 -0.00132322 -0.00136661 -0.00151975 -0.00139652 -0.00139127
9.89898990 -0.00124028 -0.00128136 -0.00143016 -0.00131241 -0.00131046
10.00000000 -0.00115921 -0.00119775 -0.00134046 -0.00123042 -0.00122956


==> data/pde_residual_invalid_control.dat <==
0.000000 -3.290000 -3.570000 -3.860000 -3.930000 -3.110000
0.100000 -3.120000 -3.300000 -3.510000 -3.640000 -2.880000
0.200000 -2.980000 -3.070000 -3.200000 -3.390000 -2.680000
0.300000 -2.890000 -2.870000 -2.940000 -3.190000 -2.520000
0.400000 -2.840000 -2.720000 -2.730000 -3.040000 -2.400000
0.510000 -2.830000 -2.620000 -2.580000 -2.950000 -2.330000
0.610000 -2.870000 -2.580000 -2.470000 -2.900000 -2.300000
0.710000 -2.950000 -2.580000 -2.420000 -2.910000 -2.310000
0.810000 -3.080000 -2.630000 -2.410000 -2.980000 -2.350000
0.910000 -3.250000 -2.720000 -2.450000 -3.080000 -2.440000
1.010000 -3.450000 -2.840000 -2.520000 -3.230000 -2.560000
1.110000 -3.680000 -3.000000 -2.630000 -3.410000 -2.700000
1.210000 -3.930000 -3.170000 -2.770000 -3.620000 -2.860000
1.310000 -4.190000 -3.340000 -2.930000 -3.830000 -3.030000
1.410000 -4.460000 -3.510000 -3.110000 -4.060000 -3.210000
1.520000 -4.730000 -3.670000 -3.300000 -4.290000 -3.390000
1.620000 -4.980000 -3.790000 -3.480000 -4.500000 -3.560000
1.720000 -5.150000 -3.830000 -3.590000 -4.610000 -3.650000
1.820000 -5.080000 -3.660000 -3.520000 -4.500000 -3.560000
1.920000 -4.720000 -3.260000 -3.200000 -4.100000 -3.240000
2.020000 -4.210000 -2.760000 -2.790000 -3.580000 -2.830000
2.120000 -3.710000 -2.330000 -2.420000 -3.100000 -2.450000
2.220000 -3.300000 -1.980000 -2.140000 -2.720000 -2.150000
2.320000 -2.970000 -1.710000 -1.940000 -2.430000 -1.920000
2.420000 -2.710000 -1.490000 -1.780000 -2.190000 -1.740000
2.530000 -2.500000 -1.310000 -1.650000 -2.000000 -1.580000
2.630000 -2.320000 -1.150000 -1.540000 -1.840000 -1.450000
2.730000 -2.170000 -1.010000 -1.430000 -1.690000 -1.340000
2.830000 -2.040000 -0.890000 -1.330000 -1.560000 -1.230000
2.930000 -1.910000 -0.790000 -1.220000 -1.440000 -1.140000
3.030000 -1.790000 -0.720000 -1.120000 -1.330000 -1.050000
3.130000 -1.670000 -0.670000 -1.040000 -1.240000 -0.980000
3.230000 -1.570000 -0.650000 -0.960000 -1.160000 -0.920000
3.330000 -1.470000 -0.630000 -0.900000 -1.100000 -0.870000
3.430000 -1.370000 -0.630000 -0.850000 -1.050000 -0.830000
3.540000 -1.290000 -0.640000 -0.820000 -1.010000 -0.800000
3.640000 -1.220000 -0.650000 -0.790000 -0.970000 -0.770000
3.740000 -1.150000 -0.650000 -0.780000 -0.950000 -0.750000
3.840000 -1.090000 -0.660000 -0.770000 -0.930000 -0.730000
3.940000 -1.050000 -0.670000 -0.760000 -0.910000 -0.720000
4.040000 -1.010000 -0.680000 -0.760000 -0.900000 -0.710000
4.140000 -0.980000 -0.690000 -0.770000 -0.890000 -0.710000
4.240000 -0.960000 -0.700000 -0.770000 -0.890000 -0.700000
4.340000 -0.940000 -0.710000 -0.780000 -0.890000 -0.700000
4.440000 -0.930000 -0.710000 -0.790000 -0.890000 -0.710000
4.550000 -0.920000 -0.720000 -0.800000 -0.900000 -0.710000
4.650000 -0.920000 -0.730000 -0.810000 -0.900000 -0.710000
4.750000 -0.920000 -0.740000 -0.820000 -0.910000 -0.720000
4.850000 -0.930000 -0.750000 -0.830000 -0.920000 -0.730000
4.950000 -0.930000 -0.750000 -0.850000 -0.930000 -0.740000
5.050000 -0.940000 -0.760000 -0.860000 -0.940000 -0.740000
5.150000 -0.950000 -0.770000 -0.880000 -0.950000 -0.750000
5.250000 -0.960000 -0.780000 -0.890000 -0.970000 -0.760000
5.350000 -0.970000 -0.790000 -0.910000 -0.980000 -0.770000
5.450000 -0.990000 -0.800000 -0.920000 -0.990000 -0.790000
5.560000 -1.000000 -0.810000 -0.940000 -1.010000 -0.800000
5.660000 -1.010000 -0.820000 -0.960000 -1.020000 -0.810000
5.760000 -1.030000 -0.830000 -0.980000 -1.040000 -0.820000
5.860000 -1.040000 -0.840000 -1.000000 -1.050000 -0.830000
5.960000 -1.060000 -0.850000 -1.020000 -1.070000 -0.850000
6.060000 -1.070000 -0.860000 -1.030000 -1.090000 -0.860000
6.160000 -1.090000 -0.870000 -1.050000 -1.100000 -0.870000
6.260000 -1.100000 -0.880000 -1.070000 -1.120000 -0.890000
6.360000 -1.120000 -0.890000 -1.090000 -1.140000 -0.900000
6.460000 -1.140000 -0.900000 -1.120000 -1.160000 -0.910000
6.570000 -1.150000 -0.910000 -1.140000 -1.170000 -0.930000
6.670000 -1.170000 -0.920000 -1.160000 -1.190000 -0.940000
6.770000 -1.180000 -0.930000 -1.180000 -1.210000 -0.950000
6.870000 -1.200000 -0.940000 -1.200000 -1.220000 -0.970000
6.970000 -1.210000 -0.950000 -1.220000 -1.240000 -0.980000
7.070000 -1.230000 -0.960000 -1.240000 -1.260000 -1.000000
7.170000 -1.240000 -0.980000 -1.260000 -1.280000 -1.010000
7.270000 -1.260000 -0.990000 -1.280000 -1.290000 -1.020000
7.370000 -1.280000 -1.000000 -1.300000 -1.310000 -1.040000
7.470000 -1.290000 -1.010000 -1.320000 -1.330000 -1.050000
7.580000 -1.310000 -1.020000 -1.340000 -1.350000 -1.060000
7.680000 -1.320000 -1.030000 -1.360000 -1.360000 -1.080000
7.780000 -1.330000 -1.040000 -1.390000 -1.380000 -1.090000
7.880000 -1.350000 -1.050000 -1.410000 -1.400000 -1.100000
7.980000 -1.360000 -1.060000 -1.430000 -1.410000 -1.120000
8.080000 -1.380000 -1.070000 -1.450000 -1.430000 -1.130000
8.180000 -1.390000 -1.090000 -1.470000 -1.450000 -1.140000
8.280000 -1.410000 -1.100000 -1.490000 -1.460000 -1.160000
8.380000 -1.420000 -1.110000 -1.510000 -1.480000 -1.170000
8.480000 -1.440000 -1.120000 -1.530000 -1.500000 -1.180000
8.590000 -1.450000 -1.130000 -1.550000 -1.510000 -1.200000
8.690000 -1.460000 -1.140000 -1.570000 -1.530000 -1.210000
8.790000 -1.480000 -1.150000 -1.590000 -1.550000 -1.220000
8.890000 -1.490000 -1.160000 -1.610000 -1.570000 -1.240000
8.990000 -1.510000 -1.170000 -1.630000 -1.580000 -1.250000
9.090000 -1.520000 -1.190000 -1.660000 -1.600000 -1.260000
9.190000 -1.530000 -1.200000 -1.680000 -1.620000 -1.280000
9.290000 -1.550000 -1.210000 -1.700000 -1.630000 -1.290000
9.390000 -1.560000 -1.220000 -1.720000 -1.650000 -1.300000
9.490000 -1.570000 -1.230000 -1.740000 -1.670000 -1.320000
9.600000 -1.590000 -1.240000 -1.760000 -1.680000 -1.330000
9.700000 -1.600000 -1.250000 -1.780000 -1.700000 -1.340000
9.800000 -1.610000 -1.260000 -1.800000 -1.720000 -1.360000
9.900000 -1.630000 -1.280000 -1.820000 -1.730000 -1.370000
10.000000 -1.640000 -1.290000 -1.840000 -1.750000 -1.380000


==> data/pde_residual_invalid_trajectories.dat <==
0.00000000 1.00000000 1.38000000 1.75000000 2.13000000 2.50000000 1.00000000 1.38000000 1.75000000 2.13000000 2.50000000
0.10000000 1.14000000 1.51000000 1.92000000 2.34000000 2.71000000 0.69000000 1.01000000 1.33000000 1.76000000 2.04000000
0.20000000 1.25000000 1.61000000 2.06000000 2.51000000 2.87000000 0.42000000 0.68000000 0.95000000 1.43000000 1.62000000
0.30000000 1.33000000 1.68000000 2.15000000 2.66000000 3.00000000 0.17000000 0.37000000 0.62000000 1.13000000 1.25000000
0.40000000 1.39000000 1.72000000 2.22000000 2.77000000 3.08000000 -0.06000000 0.09000000 0.32000000 0.86000000 0.91000000
0.51000000 1.42000000 1.73000000 2.25000000 2.86000000 3.13000000 -0.27000000 -0.17000000 0.04000000 0.60000000 0.59000000
0.61000000 1.43000000 1.71000000 2.25000000 2.92000000 3.15000000 -0.47000000 -0.42000000 -0.21000000 0.35000000 0.29000000
0.71000000 1.43000000 1.67000000 2.23000000 2.95000000 3.14000000 -0.66000000 -0.66000000 -0.45000000 0.11000000 0.00000000
0.81000000 1.40000000 1.60000000 2.19000000 2.96000000 3.10000000 -0.85000000 -0.90000000 -0.67000000 -0.12000000 -0.28000000
0.91000000 1.35000000 1.51000000 2.12000000 2.95000000 3.03000000 -1.04000000 -1.13000000 -0.90000000 -0.36000000 -0.56000000
1.01000000 1.29000000 1.40000000 2.03000000 2.91000000 2.94000000 -1.23000000 -1.37000000 -1.12000000 -0.61000000 -0.84000000
1.11000000 1.21000000 1.26000000 1.92000000 2.85000000 2.81000000 -1.42000000 -1.62000000 -1.35000000 -0.87000000 -1.14000000
1.21000000 1.11000000 1.10000000 1.78000000 2.77000000 2.66000000 -1.63000000 -1.88000000 -1.58000000 -1.15000000 -1.44000000
1.31000000 0.98000000 0.91000000 1.62000000 2.65000000 2.47000000 -1.85000000 -2.16000000 -1.82000000 -1.44000000 -1.77000000
1.41000000 0.84000000 0.70000000 1.44000000 2.51000000 2.26000000 -2.07000000 -2.44000000 -2.08000000 -1.76000000 -2.11000000
1.52000000 0.67000000 0.45000000 1.23000000 2.33000000 2.01000000 -2.32000000 -2.74000000 -2.35000000 -2.09000000 -2.47000000
1.62000000 0.48000000 0.18000000 1.00000000 2.12000000 1.72000000 -2.57000000 -3.04000000 -2.64000000 -2.46000000 -2.86000000
1.72000000 0.26000000 -0.13000000 0.74000000 1.88000000 1.39000000 -2.84000000 -3.36000000 -2.93000000 -2.85000000 -3.26000000
1.82000000 0.02000000 -0.46000000 0.44000000 1.59000000 1.03000000 -3.12000000 -3.67000000 -3.24000000 -3.27000000 -3.67000000
1.92000000 -0.25000000 -0.83000000 0.12000000 1.26000000 0.62000000 -3.38000000 -3.96000000 -3.53000000 -3.68000000 -4.07000000
2.02000000 -0.55000000 -1.23000000 -0.24000000 0.89000000 0.17000000 -3.62000000 -4.21000000 -3.79000000 -4.07000000 -4.43000000
2.12000000 -0.87000000 -1.65000000 -0.61000000 0.49000000 -0.31000000 -3.81000000 -4.40000000 -4.00000000 -4.40000000 -4.72000000
2.22000000 -1.21000000 -2.09000000 -1.01000000 0.05000000 -0.82000000 -3.98000000 -4.55000000 -4.17000000 -4.69000000 -4.96000000
2.32000000 -1.57000000 -2.54000000 -1.43000000 -0.42000000 -1.36000000 -4.11000000 -4.66000000 -4.31000000 -4.95000000 -5.17000000
2.42000000 -1.94000000 -3.01000000 -1.86000000 -0.92000000 -1.91000000 -4.22000000 -4.74000000 -4.43000000 -5.17000000 -5.33000000
2.53000000 -2.33000000 -3.48000000 -2.30000000 -1.43000000 -2.49000000 -4.31000000 -4.80000000 -4.53000000 -5.35000000 -5.47000000
2.63000000 -2.72000000 -3.96000000 -2.76000000 -1.97000000 -3.07000000 -4.39000000 -4.84000000 -4.61000000 -5.50000000 -5.58000000
2.73000000 -3.12000000 -4.44000000 -3.22000000 -2.52000000 -3.67000000 -4.44000000 -4.86000000 -4.69000000 -5.59000000 -5.66000000
2.83000000 -3.52000000 -4.93000000 -3.69000000 -3.08000000 -4.28000000 -4.47000000 -4.87000000 -4.75000000 -5.64000000 -5.70000000
2.93000000 -3.93000000 -5.42000000 -4.16000000 -3.64000000 -4.89000000 -4.48000000 -4.86000000 -4.80000000 -5.64000000 -5.72000000
3.03000000 -4.33000000 -5.90000000 -4.64000000 -4.21000000 -5.50000000 -4.48000000 -4.85000000 -4.84000000 -5.59000000 -5.71000000
3.13000000 -4.74000000 -6.39000000 -5.13000000 -4.76000000 -6.11000000 -4.46000000 -4.83000000 -4.87000000 -5.51000000 -5.69000000
3.23000000 -5.15000000 -6.87000000 -5.62000000 -5.32000000 -6.72000000 -4.43000000 -4.81000000 -4.89000000 -5.41000000 -5.64000000
3.33000000 -5.55000000 -7.35000000 -6.10000000 -5.86000000 -7.33000000 -4.39000000 -4.79000000 -4.90000000 -5.29000000 -5.59000000
3.43000000 -5.95000000 -7.83000000 -6.59000000 -6.39000000 -7.92000000 -4.35000000 -4.76000000 -4.89000000 -5.17000000 -5.53000000
3.54000000 -6.34000000 -8.31000000 -7.08000000 -6.90000000 -8.52000000 -4.31000000 -4.73000000 -4.89000000 -5.04000000 -5.47000000
3.64000000 -6.74000000 -8.78000000 -7.57000000 -7.41000000 -9.10000000 -4.27000000 -4.71000000 -4.87000000 -4.92000000 -5.40000000
3.74000000 -7.12000000 -9.25000000 -8.06000000 -7.90000000 -9.68000000 -4.22000000 -4.68000000 -4.85000000 -4.80000000 -5.34000000
3.84000000 -7.50000000 -9.72000000 -8.54000000 -8.38000000 -10.26000000 -4.18000000 -4.66000000 -4.83000000 -4.69000000 -5.27000000
3.94000000 -7.88000000 -10.19000000 -9.03000000 -8.85000000 -10.82000000 -4.14000000 -4.63000000 -4.81000000 -4.59000000 -5.21000000
4.04000000 -8.26000000 -10.65000000 -9.51000000 -9.31000000 -11.39000000 -4.10000000 -4.61000000 -4.78000000 -4.50000000 -5.16000000
4.14000000 -8.63000000 -11.11000000 -9.99000000 -9.76000000 -11.94000000 -4.07000000 -4.59000000 -4.76000000 -4.41000000 -5.10000000
4.24000000 -8.99000000 -11.57000000 -10.46000000 -10.20000000 -12.49000000 -4.03000000 -4.57000000 -4.73000000 -4.33000000 -5.05000000
4.34000000 -9.36000000 -12.03000000 -10.94000000 -10.63000000 -13.04000000 -4.00000000 -4.55000000 -4.70000000 -4.26000000 -5.00000000
4.44000000 -9.72000000 -12.48000000 -11.41000000 -11.06000000 -13.58000000 -3.97000000 -4.53000000 -4.68000000 -4.20000000 -4.96000000
4.55000000 -10.08000000 -12.93000000 -11.87000000 -11.48000000 -14.11000000 -3.95000000 -4.51000000 -4.65000000 -4.14000000 -4.92000000
4.65000000 -10.43000000 -13.38000000 -12.34000000 -11.89000000 -14.65000000 -3.92000000 -4.49000000 -4.63000000 -4.09000000 -4.88000000
4.75000000 -10.78000000 -13.83000000 -12.80000000 -12.30000000 -15.17000000 -3.90000000 -4.47000000 -4.61000000 -4.04000000 -4.85000000
4.85000000 -11.13000000 -14.28000000 -13.26000000 -12.70000000 -15.70000000 -3.88000000 -4.46000000 -4.59000000 -4.00000000 -4.82000000
4.95000000 -11.48000000 -14.73000000 -13.72000000 -13.10000000 -16.22000000 -3.86000000 -4.44000000 -4.57000000 -3.97000000 -4.79000000
5.05000000 -11.83000000 -15.17000000 -14.18000000 -13.50000000 -16.74000000 -3.84000000 -4.43000000 -4.55000000 -3.94000000 -4.77000000
5.15000000 -12.17000000 -15.61000000 -14.63000000 -13.89000000 -17.26000000 -3.83000000 -4.41000000 -4.54000000 -3.91000000 -4.75000000
5.25000000 -12.51000000 -16.05000000 -15.09000000 -14.28000000 -17.77000000 -3.82000000 -4.40000000 -4.53000000 -3.89000000 -4.73000000
5.35000000 -12.86000000 -16.49000000 -15.54000000 -14.67000000 -18.28000000 -3.81000000 -4.39000000 -4.52000000 -3.87000000 -4.71000000
5.45000000 -13.20000000 -16.93000000 -15.99000000 -15.06000000 -18.79000000 -3.80000000 -4.38000000 -4.51000000 -3.86000000 -4.70000000
5.56000000 -13.54000000 -17.37000000 -16.44000000 -15.45000000 -19.30000000 -3.79000000 -4.37000000 -4.50000000 -3.84000000 -4.69000000
5.66000000 -13.88000000 -17.81000000 -16.89000000 -15.83000000 -19.81000000 -3.79000000 -4.36000000 -4.50000000 -3.83000000 -4.68000000
5.76000000 -14.21000000 -18.24000000 -17.34000000 -16.21000000 -20.32000000 -3.78000000 -4.36000000 -4.50000000 -3.83000000 -4.67000000
5.86000000 -14.55000000 -18.68000000 -17.79000000 -16.60000000 -20.83000000 -3.78000000 -4.35000000 -4.50000000 -3.82000000 -4.67000000
5.96000000 -14.89000000 -19.12000000 -18.24000000 -16.98000000 -21.34000000 -3.78000000 -4.35000000 -4.50000000 -3.82000000 -4.67000000
6.06000000 -15.23000000 -19.55000000 -18.69000000 -17.36000000 -21.84000000 -3.78000000 -4.35000000 -4.50000000 -3.82000000 -4.67000000
6.16000000 -15.57000000 -19.99000000 -19.14000000 -17.74000000 -22.35000000 -3.78000000 -4.35000000 -4.51000000 -3.82000000 -4.67000000
6.26000000 -15.90000000 -20.42000000 -19.60000000 -18.13000000 -22.86000000 -3.79000000 -4.35000000 -4.52000000 -3.83000000 -4.68000000
6.36000000 -16.24000000 -20.85000000 -20.05000000 -18.51000000 -23.36000000 -3.79000000 -4.35000000 -4.53000000 -3.84000000 -4.69000000
6.46000000 -16.58000000 -21.29000000 -20.50000000 -18.89000000 -23.87000000 -3.80000000 -4.35000000 -4.54000000 -3.84000000 -4.70000000
6.57000000 -16.92000000 -21.72000000 -20.95000000 -19.28000000 -24.38000000 -3.80000000 -4.35000000 -4.56000000 -3.85000000 -4.71000000
6.67000000 -17.26000000 -22.16000000 -21.41000000 -19.66000000 -24.89000000 -3.81000000 -4.36000000 -4.57000000 -3.87000000 -4.72000000
6.77000000 -17.60000000 -22.60000000 -21.87000000 -20.05000000 -25.41000000 -3.82000000 -4.37000000 -4.59000000 -3.88000000 -4.74000000
6.87000000 -17.95000000 -23.03000000 -22.33000000 -20.44000000 -25.92000000 -3.83000000 -4.37000000 -4.61000000 -3.89000000 -4.75000000
6.97000000 -18.29000000 -23.47000000 -22.79000000 -20.83000000 -26.43000000 -3.85000000 -4.38000000 -4.63000000 -3.91000000 -4.77000000
7.07000000 -18.63000000 -23.91000000 -23.25000000 -21.22000000 -26.95000000 -3.86000000 -4.39000000 -4.66000000 -3.93000000 -4.79000000
7.17000000 -18.98000000 -24.35000000 -23.72000000 -21.61000000 -27.47000000 -3.88000000 -4.40000000 -4.68000000 -3.95000000 -4.81000000
7.27000000 -19.33000000 -24.79000000 -24.19000000 -22.01000000 -27.99000000 -3.89000000 -4.42000000 -4.71000000 -3.97000000 -4.84000000
7.37000000 -19.68000000 -25.23000000 -24.66000000 -22.40000000 -28.52000000 -3.91000000 -4.43000000 -4.73000000 -3.99000000 -4.86000000
7.47000000 -20.03000000 -25.67000000 -25.13000000 -22.80000000 -29.04000000 -3.92000000 -4.45000000 -4.76000000 -4.01000000 -4.89000000
7.58000000 -20.38000000 -26.12000000 -25.61000000 -23.20000000 -29.57000000 -3.94000000 -4.46000000 -4.79000000 -4.03000000 -4.91000000
7.68000000 -20.73000000 -26.56000000 -26.08000000 -23.61000000 -30.10000000 -3.96000000 -4.48000000 -4.82000000 -4.06000000 -4.94000000
7.78000000 -21.09000000 -27.01000000 -26.57000000 -24.01000000 -30.64000000 -3.98000000 -4.50000000 -4.86000000 -4.08000000 -4.97000000
7.88000000 -21.45000000 -27.46000000 -27.05000000 -24.42000000 -31.17000000 -4.00000000 -4.52000000 -4.89000000 -4.11000000 -5.01000000
7.98000000 -21.81000000 -27.91000000 -27.54000000 -24.83000000 -31.71000000 -4.03000000 -4.54000000 -4.92000000 -4.13000000 -5.04000000
8.08000000 -22.17000000 -28.37000000 -28.03000000 -25.24000000 -32.26000000 -4.05000000 -4.56000000 -4.96000000 -4.16000000 -5.07000000
8.18000000 -22.54000000 -28.82000000 -28.53000000 -25.66000000 -32.80000000 -4.07000000 -4.58000000 -5.00000000 -4.19000000 -5.11000000
8.28000000 -22.90000000 -29.28000000 -29.03000000 -26.08000000 -33.36000000 -4.10000000 -4.61000000 -5.03000000 -4.22000000 -5.14000000
8.38000000 -23.27000000 -29.74000000 -29.53000000 -26.50000000 -33.91000000 -4.12000000 -4.63000000 -5.07000000 -4.25000000 -5.18000000
8.48000000 -23.65000000 -30.20000000 -30.04000000 -26.93000000 -34.47000000 -4.15000000 -4.66000000 -5.11000000 -4.28000000 -5.22000000
8.59000000 -24.02000000 -30.67000000 -30.55000000 -27.35000000 -35.03000000 -4.17000000 -4.68000000 -5.15000000 -4.31000000 -5.26000000
8.69000000 -24.40000000 -31.14000000 -31.07000000 -27.78000000 -35.60000000 -4.20000000 -4.71000000 -5.19000000 -4.34000000 -5.30000000
8.79000000 -24.78000000 -31.61000000 -31.59000000 -28.22000000 -36.17000000 -4.23000000 -4.74000000 -5.23000000 -4.37000000 -5.34000000
8.89000000 -25.16000000 -32.08000000 -32.11000000 -28.66000000 -36.74000000 -4.25000000 -4.77000000 -5.28000000 -4.40000000 -5.38000000
8.99000000 -25.54000000 -32.56000000 -32.64000000 -29.10000000 -37.32000000 -4.28000000 -4.80000000 -5.32000000 -4.44000000 -5.42000000
9.09000000 -25.93000000 -33.04000000 -33.17000000 -29.54000000 -37.90000000 -4.31000000 -4.83000000 -5.37000000 -4.47000000 -5.47000000
9.19000000 -26.32000000 -33.52000000 -33.71000000 -29.99000000 -38.49000000 -4.34000000 -4.86000000 -5.41000000 -4.50000000 -5.51000000
9.29000000 -26.72000000 -34.01000000 -34.25000000 -30.44000000 -39.08000000 -4.37000000 -4.90000000 -5.46000000 -4.54000000 -5.56000000
9.39000000 -27.12000000 -34.50000000 -34.79000000 -30.89000000 -39.67000000 -4.40000000 -4.93000000 -5.51000000 -4.57000000 -5.60000000
9.49000000 -27.52000000 -34.99000000 -35.34000000 -31.35000000 -40.27000000 -4.43000000 -4.96000000 -5.56000000 -4.60000000 -5.65000000
9.60000000 -27.92000000 -35.49000000 -35.90000000 -31.81000000 -40.88000000 -4.47000000 -5.00000000 -5.61000000 -4.64000000 -5.70000000
9.70000000 -28.33000000 -35.99000000 -36.46000000 -32.27000000 -41.49000000 -4.50000000 -5.03000000 -5.66000000 -4.67000000 -5.75000000
9.80000000 -28.74000000 -36.49000000 -37.03000000 -32.74000000 -42.10000000 -4.53000000 -5.07000000 -5.72000000 -4.71000000 -5.80000000
9.90000000 -29.15000000 -37.00000000 -37.60000000 -33.21000000 -42.72000000 -4.56000000 -5.10000000 -5.77000000 -4.74000000 -5.85000000
10.00000000 -29.56000000 -37.51000000 -38.18000000 -33.68000000 -43.35000000 -4.60000000 -5.14000000 -5.83000000 -4.78000000 -5.90000000


==> data/pde_residual_trajectories.dat <==
0.00000000 1.00000000 1.37500000 1.75000000 2.12500000 2.50000000 1.00000000 1.37500000 1.75000000 2.12500000 2.50000000
0.10101010 1.10000002 1.51250005 1.91955995 2.33750010 2.75000000 0.76087105 1.03348505 1.29499388 1.51077962 1.77131438
0.20202020 1.17608714 1.61584854 2.04361939 2.48857808 2.92713141 0.55142486 0.73403239 0.90041816 0.98694670 1.15200615
0.30303030 1.23122966 1.68925178 2.12822126 2.58727264 3.04233193 0.37080950 0.47426113 0.56126970 0.54320228 0.62918556
0.40404040 1.26831067 1.73667789 2.17890833 2.64159298 3.10525060 0.21665323 0.25101918 0.27210754 0.17040387 0.19095781
0.50505051 1.28997600 1.76177979 2.20067905 2.65863347 3.12434649 0.08611360 0.06086753 0.02755147 -0.13977456 -0.17339712
0.60606061 1.29858732 1.76786649 2.19799421 2.64465594 3.10700679 -0.02366441 -0.09963879 -0.17746605 -0.39492011 -0.47335994
0.70707071 1.29622090 1.75790262 2.17480753 2.60516405 3.05967069 -0.11536708 -0.23379990 -0.34759778 -0.60189700 -0.71723318
0.80808081 1.28468418 1.73452258 2.13460777 2.54497433 2.98794746 -0.19144970 -0.34469908 -0.48705637 -0.76687062 -0.91226828
0.90909091 1.26553917 1.70005262 2.08046219 2.46828723 2.89672065 -0.25412419 -0.43517235 -0.59962773 -0.89535111 -1.06480944
1.01010101 1.24012673 1.65653539 2.01505944 2.37875223 2.79023981 -0.30536306 -0.50780040 -0.68869740 -0.99225038 -1.18042886
1.11111111 1.20959044 1.60575533 1.94074961 2.27952719 2.67219687 -0.34691036 -0.56490999 -0.75728327 -1.06194341 -1.26404476
1.21212121 1.17489934 1.54926431 1.85958131 2.17333293 2.54579234 -0.38029104 -0.60858148 -0.80806977 -1.10832846 -1.32002091
1.31313131 1.13687027 1.48840618 1.77333434 2.06250000 2.41379023 -0.40681934 -0.64065874 -0.84344077 -1.13488042 -1.35224938
1.41414141 1.09618831 1.42434025 1.68355031 1.94901192 2.27856541 -0.42760527 -0.66276234 -0.86551136 -1.14469898 -1.36421859
1.51515152 1.05342782 1.35806406 1.59155912 1.83454204 2.14214349 -0.44356334 -0.67630523 -0.87615937 -1.14054763 -1.35906923
1.61616162 1.00907147 1.29043353 1.49850316 1.72048724 2.00623655 -0.45542133 -0.68251061 -0.87705338 -1.12488687 -1.33963919
1.71717172 0.96352935 1.22218251 1.40535778 1.60799861 1.87227261 -0.46373528 -0.68243343 -0.86967802 -1.09989941 -1.30849707
1.81818182 0.91715580 1.15393913 1.31294996 1.49800873 1.74142289 -0.46891081 -0.67698348 -0.85535783 -1.06751251 -1.26796520
1.91919192 0.87026471 1.08624077 1.22197419 1.39125752 1.61462641 -0.47123024 -0.66694820 -0.83527470 -1.02941322 -1.22013414
2.02020202 0.82314169 1.01954591 1.13300675 1.28831625 1.49261296 -0.47088581 -0.65301645 -0.81048453 -0.98706472 -1.16686916
2.12121212 0.77605313 0.95424426 1.04651826 1.18960977 1.37592602 -0.46801421 -0.63579786 -0.78192848 -0.94172037 -1.10981202
2.22222222 0.72925168 0.89066446 0.96288543 1.09543777 1.26494479 -0.46272933 -0.61583990 -0.75044322 -0.89443910 -1.05038238
2.32323232 0.68297875 0.82908046 0.88240115 1.00599384 1.15990651 -0.45514932 -0.59363991 -0.71676922 -0.84610301 -0.98978317
2.42424242 0.63746381 0.76971650 0.80528424 0.92138356 1.06092823 -0.44541430 -0.56965321 -0.68155682 -0.79743564 -0.92900854
2.52525253 0.59292239 0.71275115 0.73168854 0.84164000 0.96802735 -0.43369603 -0.54429716 -0.64537340 -0.74902236 -0.86885923
2.62626263 0.54955280 0.65832144 0.66715119 0.76673776 0.88114142 -0.42019823 -0.51795387 -0.60870969 -0.70132929 -0.80996192
2.72727273 0.50753295 0.60652608 0.60628024 0.69660485 0.80014521 -0.40515119 -0.49097049 -0.57198513 -0.65472168 -0.75279188
2.82828283 0.46701783 0.55742902 0.54908172 0.63113266 0.72486603 -0.38880327 -0.46365902 -0.53555578 -0.60948110 -0.69769698
2.92929293 0.42813751 0.51106310 0.49552611 0.57018453 0.65509635 -0.37141073 -0.43629655 -0.49971917 -0.56581998 -0.64492041
3.03030303 0.39099643 0.46743345 0.44555417 0.51360255 0.59060431 -0.35322765 -0.40912604 -0.46472085 -0.52389413 -0.59462124
3.13131313 0.35567367 0.42652085 0.39908210 0.46121314 0.53114218 -0.33449882 -0.38235712 -0.43076000 -0.48381278 -0.54689205
3.23232323 0.32222378 0.38828513 0.35600609 0.41283187 0.47645298 -0.31545299 -0.35616747 -0.39799476 -0.44564724 -0.50177449
3.33333333 0.29067847 0.35266837 0.31620661 0.36826715 0.42627552 -0.29629916 -0.33070523 -0.36654755 -0.40943828 -0.45927039
3.43434343 0.26104856 0.31959784 0.27955184 0.32732332 0.38034847 -0.27722374 -0.30609092 -0.33650908 -0.37520140 -0.41935167
3.53535354 0.23332618 0.28898874 0.24590094 0.28980318 0.33841330 -0.25838992 -0.28241995 -0.30794257 -0.34293112 -0.38196751
3.63636364 0.20748720 0.26074675 0.21510667 0.25551006 0.30021656 -0.23993757 -0.25976506 -0.28088805 -0.31260556 -0.34705019
3.73737374 0.18349344 0.23477024 0.18701787 0.22424951 0.26551154 -0.22198394 -0.23817904 -0.25536463 -0.28418919 -0.31451982
3.83838384 0.16129504 0.21095234 0.16148142 0.19583060 0.23405956 -0.20462534 -0.21769699 -0.23137453 -0.25763541 -0.28428712
3.93939394 0.14083251 0.18918264 0.13834397 0.17006706 0.20563084 -0.18793853 -0.19833854 -0.20890519 -0.23288897 -0.25625646
4.04040404 0.12203866 0.16934879 0.11745343 0.14677817 0.18000519 -0.17198239 -0.18010989 -0.18793210 -0.20988770 -0.23032841
4.14141414 0.10484042 0.15133780 0.09866022 0.12578940 0.15697235 -0.15680003 -0.16300595 -0.16842031 -0.18856372 -0.20640072
4.24242424 0.08916041 0.13503721 0.08181819 0.10693303 0.13633227 -0.14242055 -0.14701204 -0.15032677 -0.16884603 -0.18437020
4.34343434 0.07491836 0.12033601 0.06678551 0.09004842 0.11789525 -0.12886062 -0.13210547 -0.13360210 -0.15066017 -0.16413344
4.44444444 0.06203230 0.10712546 0.05342529 0.07498240 0.10148191 -0.11612661 -0.11825696 -0.11819167 -0.13393062 -0.14558794
4.54545455 0.05041964 0.09529977 0.04160612 0.06158934 0.08692311 -0.10421540 -0.10543207 -0.10403699 -0.11858055 -0.12863293
4.64646465 0.03999810 0.08475656 0.03120243 0.04973128 0.07405982 -0.09311642 -0.09359218 -0.09107678 -0.10453312 -0.11316962
4.74747475 0.03068645 0.07539734 0.02209475 0.03927797 0.06274286 -0.08281279 -0.08269536 -0.07924853 -0.09171207 -0.09910158
4.84848485 0.02240517 0.06712781 0.01416989 0.03010676 0.05283270 -0.07328235 -0.07269759 -0.06848872 -0.08004245 -0.08633582
4.94949495 0.01507694 0.05985805 0.00732102 0.02210252 0.04419912 -0.06449874 -0.06355328 -0.05873346 -0.06945053 -0.07478240
5.05050505 0.00862706 0.05350272 0.00144767 0.01515747 0.03672088 -0.05643229 -0.05521612 -0.04991946 -0.05986460 -0.06435497
5.15151515 0.00298384 0.04798111 -0.00354428 0.00917101 0.03028538 -0.04905094 -0.04763937 -0.04198443 -0.05121531 -0.05497078
5.25252525 -0.00192126 0.04321717 -0.00774273 0.00404948 0.02478830 -0.04232079 -0.04077636 -0.03486741 -0.04343573 -0.04655086
5.35353535 -0.00615334 0.03913954 -0.01122946 -0.00029410 0.02013322 -0.03620705 -0.03458133 -0.02850942 -0.03646145 -0.03902049
5.45454545 -0.00977404 0.03568140 -0.01408041 -0.00394024 0.01623117 -0.03067408 -0.02900904 -0.02285338 -0.03023095 -0.03230848
5.55555556 -0.01284145 0.03278050 -0.01636574 -0.00696334 0.01300032 -0.02568615 -0.02401576 -0.01784460 -0.02468585 -0.02634746
5.65656566 -0.01541007 0.03037892 -0.01815020 -0.00943192 0.01036557 -0.02120759 -0.01955897 -0.01343010 -0.01977001 -0.02107412
5.75757576 -0.01753082 0.02842303 -0.01949321 -0.01140892 0.00825816 -0.01720359 -0.01559773 -0.00956037 -0.01543106 -0.01642887
5.85858586 -0.01925118 0.02686325 -0.02044925 -0.01295203 0.00661527 -0.01363975 -0.01209295 -0.00618809 -0.01161924 -0.01235571
5.95959596 -0.02061516 0.02565396 -0.02106806 -0.01411395 0.00537970 -0.01048325 -0.00900734 -0.00326854 -0.00828766 -0.00880249
6.06060606 -0.02166348 0.02475322 -0.02139492 -0.01494272 0.00449945 -0.00770178 -0.00630521 -0.00075969 -0.00539259 -0.00572033
6.16161616 -0.02243366 0.02412270 -0.02147088 -0.01548198 0.00392742 -0.00526471 -0.00395317 0.00137794 -0.00289295 -0.00306423
6.26262626 -0.02296013 0.02372739 -0.02133309 -0.01577127 0.00362100 -0.00314289 -0.00191942 0.00318095 -0.00075043 -0.00079171
6.36363636 -0.02327442 0.02353544 -0.02101500 -0.01584631 0.00354183 -0.00130843 -0.00017441 0.00468370 0.00107039 0.00113605
6.46464646 -0.02340526 0.02351800 -0.02054662 -0.01573928 0.00365543 0.00026494 0.00130998 0.00591803 0.00260262 0.00275506
6.56565657 -0.02337877 0.02364900 -0.01995482 -0.01547901 0.00393094 0.00160186 0.00255954 0.00691337 0.00387650 0.00409851
6.66666667 -0.02321858 0.02390495 -0.01926348 -0.01509136 0.00434079 0.00272568 0.00359853 0.00769676 0.00492028 0.00519694
6.76767677 -0.02294601 0.02426481 -0.01849381 -0.01459934 0.00486048 0.00365810 0.00444928 0.00829320 0.00575995 0.00607833
6.86868687 -0.02258020 0.02470974 -0.01766449 -0.01402334 0.00546831 0.00441920 0.00513273 0.00872542 0.00641910 0.00676837
6.96969697 -0.02213828 0.02522301 -0.01679195 -0.01338143 0.00614515 0.00502773 0.00566767 0.00901460 0.00691941 0.00729031
7.07070707 -0.02163551 0.02578977 -0.01589049 -0.01268949 0.00687418 0.00550109 0.00607194 0.00917964 0.00728081 0.00766537
7.17171717 -0.02108540 0.02639697 -0.01497252 -0.01196141 0.00764072 0.00585517 0.00636139 0.00923758 0.00752120 0.00791304
7.27272727 -0.02049989 0.02703311 -0.01404876 -0.01120929 0.00843202 0.00610458 0.00655082 0.00920420 0.00765719 0.00805051
7.37373737 -0.01988943 0.02768819 -0.01312834 -0.01044357 0.00923708 0.00626276 0.00665362 0.00909366 0.00770333 0.00809367
7.47474747 -0.01926315 0.02835355 -0.01221897 -0.00967324 0.01004644 0.00634186 0.00668185 0.00891860 0.00767289 0.00805650
7.57575758 -0.01862896 0.02902174 -0.01132712 -0.00890595 0.01085209 0.00635315 0.00664657 0.00869033 0.00757801 0.00795183
7.67676768 -0.01799365 0.02968639 -0.01045809 -0.00814815 0.01164727 0.00630644 0.00655750 0.00841888 0.00742920 0.00779097
7.77777778 -0.01736301 0.03034214 -0.00961620 -0.00740523 0.01242637 0.00621086 0.00642372 0.00811322 0.00723626 0.00758389
7.87878788 -0.01674192 0.03098452 -0.00880488 -0.00668160 0.01318476 0.00607462 0.00625298 0.00778119 0.00700757 0.00733993
7.97979798 -0.01613446 0.03160981 -0.00802676 -0.00598084 0.01391875 0.00590507 0.00605242 0.00742984 0.00675072 0.00706677
8.08080808 -0.01554395 0.03221506 -0.00728377 -0.00530577 0.01462543 0.00570863 0.00582834 0.00706519 0.00647226 0.00677136
8.18181818 -0.01497309 0.03279789 -0.00657725 -0.00465854 0.01530257 0.00549108 0.00558624 0.00669247 0.00617793 0.00645976
8.28282828 -0.01442398 0.03335651 -0.00590800 -0.00404075 0.01594854 0.00525750 0.00533107 0.00631642 0.00587287 0.00613741
8.38383838 -0.01389823 0.03388962 -0.00527636 -0.00345346 0.01656228 0.00501243 0.00506703 0.00594066 0.00556159 0.00580883
8.48484848 -0.01339699 0.03439632 -0.00468230 -0.00289731 0.01714317 0.00475975 0.00479767 0.00556868 0.00524749 0.00547795
8.58585859 -0.01292101 0.03487609 -0.00412542 -0.00237256 0.01769096 0.00450286 0.00452638 0.00520339 0.00493404 0.00514799
8.68686869 -0.01247073 0.03532873 -0.00360509 -0.00187915 0.01820576 0.00424456 0.00425577 0.00484679 0.00462389 0.00482190
8.78787879 -0.01204627 0.03575430 -0.00312041 -0.00141676 0.01868795 0.00398748 0.00398809 0.00450071 0.00431943 0.00450214
8.88888889 -0.01164752 0.03615311 -0.00267034 -0.00098482 0.01913817 0.00373367 0.00372534 0.00416667 0.00402249 0.00419043
8.98989899 -0.01127416 0.03652564 -0.00225367 -0.00058257 0.01955721 0.00348481 0.00346926 0.00384601 0.00373461 0.00388850
9.09090909 -0.01092567 0.03687257 -0.00186908 -0.00020911 0.01994606 0.00324262 0.00322093 0.00353953 0.00345697 0.00359747
9.19191919 -0.01060141 0.03719466 -0.00151513 0.00013659 0.02030581 0.00300795 0.00298148 0.00324776 0.00319055 0.00331860
9.29292929 -0.01030062 0.03749281 -0.00119036 0.00045564 0.02063767 0.00278195 0.00275159 0.00297121 0.00293592 0.00305228
9.39393939 -0.01002242 0.03776797 -0.00089324 0.00074924 0.02094289 0.00256528 0.00253188 0.00270991 0.00269373 0.00279899
9.49494949 -0.00976589 0.03802115 -0.00062225 0.00101861 0.02122279 0.00235847 0.00232287 0.00246387 0.00246406 0.00255910
9.59595960 -0.00953005 0.03825344 -0.00037586 0.00126501 0.02147870 0.00216182 0.00212479 0.00223312 0.00224717 0.00233282
9.69696970 -0.00931386 0.03846592 -0.00015255 0.00148973 0.02171199 0.00197567 0.00193778 0.00201738 0.00204312 0.00211999
9.79797980 -0.00911630 0.03865970 0.00004918 0.00169404 0.02192399 0.00179988 0.00176175 0.00181628 0.00185177 0.00192043
9.89898990 -0.00893631 0.03883588 0.00023081 0.00187922 0.02211603 0.00163457 0.00159667 0.00162933 0.00167292 0.00173389
10.00000000 -0.00877285 0.03899554 0.00039374 0.00204651 0.02228942 0.00147974 0.00144227 0.00145610 0.00150630 0.00156015


==> function_all.dat <==
-1.000000,-1.000000,0.425001,2.445854,5.597603,0.007349,5.693828
-0.894737,-1.000000,0.424939,2.378636,4.991205,0.056582,5.072534
-0.789474,-1.000000,0.424872,2.304883,4.425078,0.106636,4.495068
-0.684211,-1.000000,0.424798,2.223108,3.900236,0.157462,3.959697
-0.578947,-1.000000,0.424718,2.131788,3.416551,0.209004,3.467045
-0.473684,-1.000000,0.424631,2.029565,2.973434,0.261210,3.015806
-0.368421,-1.000000,0.424537,1.915554,2.570185,0.314025,2.605427
-0.263158,-1.000000,0.424437,1.789704,2.206100,0.367392,2.235972
-0.157895,-1.000000,0.424329,1.653166,1.880472,0.421255,1.905687
-0.052632,-1.000000,0.424213,1.508495,1.592539,0.475555,1.613837
0.052632,-1.000000,0.424090,1.359551,1.341450,0.530232,1.359688
0.157895,-1.000000,0.423959,1.211027,1.126253,0.585229,1.142249
0.263158,-1.000000,0.423819,1.067770,0.945921,0.640484,0.959954
0.368421,-1.000000,0.423672,0.934196,0.799391,0.695936,0.811853
0.473684,-1.000000,0.423517,0.814042,0.685599,0.751525,0.696732
0.578947,-1.000000,0.423353,0.710455,0.603491,0.807189,0.613628
0.684211,-1.000000,0.423181,0.626199,0.551993,0.862867,0.560946
0.789474,-1.000000,0.423001,0.563730,0.529950,0.918497,0.537153
0.894737,-1.000000,0.422813,0.525067,0.536052,0.974018,0.541047
1.000000,-1.000000,0.422617,0.511583,0.568805,1.029369,0.571511
-1.000000,-0.894737,0.425308,2.367246,4.545572,0.055624,4.586967
-0.894737,-0.894737,0.425237,2.280840,4.013035,0.100443,4.046184
-0.789474,-0.894737,0.425160,2.185408,3.521068,0.146016,3.547553
-0.684211,-0.894737,0.425078,2.079374,3.069041,0.192295,3.089260
-0.578947,-0.894737,0.424989,1.961289,2.656085,0.239234,2.671682
-0.473684,-0.894737,0.424894,1.830224,2.281317,0.286781,2.293283
-0.368421,-0.894737,0.424793,1.686257,1.943888,0.334888,1.953236
-0.263158,-0.894737,0.424684,1.530997,1.642975,0.383505,1.651291
-0.157895,-0.894737,0.424569,1.367915,1.377735,0.432579,1.385537
-0.052632,-0.894737,0.424446,1.202254,1.147280,0.482059,1.155070
0.052632,-0.894737,0.424316,1.040391,0.950672,0.531891,0.958963
0.157895,-0.894737,0.424179,0.888820,0.786925,0.582023,0.796035
0.263158,-0.894737,0.424033,0.753160,0.655030,0.632402,0.664677
0.368421,-0.894737,0.423880,0.637594,0.553977,0.682972,0.563906
0.473684,-0.894737,0.423720,0.544806,0.482740,0.733680,0.492518
0.578947,-0.894737,0.423551,0.476262,0.440260,0.784472,0.449565
0.684211,-0.894737,0.423375,0.432567,0.425385,0.835292,0.433595
0.789474,-0.894737,0.423191,0.413758,0.436829,0.886086,0.443279
0.894737,-0.894737,0.422999,0.419493,0.473163,0.936798,0.477631
1.000000,-0.894737,0.422800,0.449137,0.532860,0.987376,0.535760
-1.000000,-0.789474,0.425615,2.253406,3.673270,0.106004,3.687560
-0.894737,-0.789474,0.425535,2.140890,3.209651,0.146096,3.220378
-0.789474,-0.789474,0.425449,2.016687,2.784765,0.186877,2.792971
-0.684211,-0.789474,0.425358,1.879838,2.397484,0.228307,2.403344
-0.578947,-0.789474,0.425260,1.730029,2.046733,0.270341,2.051565
-0.473684,-0.789474,0.425157,1.568157,1.731522,0.312937,1.735956
-0.368421,-0.789474,0.425047,1.396864,1.450923,0.356048,1.455569
-0.263158,-0.789474,0.424931,1.220799,1.204044,0.399631,1.209987
-0.157895,-0.789474,0.424808,1.046315,0.989999,0.443640,0.997270
-0.052632,-0.789474,0.424678,0.880554,0.807891,0.488029,0.816481
0.052632,-0.789474,0.424541,0.730182,0.656799,0.532751,0.666725
0.157895,-0.789474,0.424397,0.600345,0.535779,0.577759,0.546876
0.263158,-0.789474,0.424246,0.494222,0.443870,0.623006,0.455409
0.368421,-0.789474,0.424087,0.413231,0.380079,0.668446,0.391339
0.473684,-0.789474,0.423921,0.357606,0.343360,0.714029,0.353505
0.578947,-0.789474,0.423748,0.326994,0.332584,0.759707,0.341059
0.684211,-0.789474,0.423567,0.320835,0.346511,0.805433,0.352805
0.789474,-0.789474,0.423379,0.338478,0.383814,0.851159,0.387708
0.894737,-0.789474,0.423184,0.379102,0.443131,0.896835,0.445049
1.000000,-0.789474,0.422982,0.441576,0.523152,0.942415,0.524185
-1.000000,-0.684211,0.425922,2.094931,2.967025,0.158312,2.973068
-0.894737,-0.684211,0.425832,1.950470,2.564006,0.193376,2.569688
-0.789474,-0.684211,0.425737,1.793370,2.197334,0.229073,2.203126
-0.684211,-0.684211,0.425636,1.624743,1.865725,0.265365,1.871391
-0.578947,-0.684211,0.425530,1.446971,1.568024,0.302215,1.574413
-0.473684,-0.684211,0.425419,1.264038,1.303194,0.339582,1.310545
-0.368421,-0.684211,0.425301,1.081505,1.070296,0.377430,1.078832
-0.263158,-0.684211,0.425177,0.905964,0.868451,0.415717,0.878796
-0.157895,-0.684211,0.425046,0.744035,0.696807,0.454403,0.708563
-0.052632,-0.684211,0.424909,0.601248,0.554506,0.493449,0.567209
0.052632,-0.684211,0.424765,0.481296,0.440667,0.532816,0.453907
0.157895,-0.684211,0.424614,0.385893,0.354374,0.572460,0.367642
0.263158,-0.684211,0.424457,0.315203,0.294666,0.612343,0.307022
0.368421,-0.684211,0.424293,0.268562,0.260524,0.652421,0.271131
0.473684,-0.684211,0.424122,0.245182,0.250860,0.692654,0.258924
0.578947,-0.684211,0.423944,0.244592,0.264513,0.733000,0.269731
0.684211,-0.684211,0.423759,0.266686,0.300291,0.773416,0.302656
0.789474,-0.684211,0.423567,0.311387,0.357021,0.813862,0.356976
0.894737,-0.684211,0.423369,0.378128,0.433634,0.854293,0.432239
1.000000,-0.684211,0.423164,0.465433,0.529231,0.894669,0.528029
-1.000000,-0.578947,0.426228,1.889817,2.403420,0.212363,2.409703
-0.894737,-0.578947,0.426128,1.713899,2.052281,0.242121,2.059773
-0.789474,-0.578947,0.426024,1.528922,1.735032,0.272460,1.743775
-0.684211,-0.578947,0.425914,1.339049,1.450323,0.303349,1.459800
-0.578947,-0.578947,0.425799,1.149388,1.196981,0.334753,1.207707
-0.473684,-0.578947,0.425679,0.965695,0.973996,0.366639,0.985913
-0.368421,-0.578947,0.425553,0.793819,0.780479,0.398974,0.793487
-0.263158,-0.578947,0.425420,0.638986,0.615606,0.431723,0.629948
-0.157895,-0.578947,0.425282,0.505124,0.478567,0.464853,0.493542
-0.052632,-0.578947,0.425138,0.394481,0.368531,0.498328,0.383367
0.052632,-0.578947,0.424987,0.307664,0.284625,0.532115,0.298641
0.157895,-0.578947,0.424830,0.244080,0.225928,0.566178,0.238487
0.263158,-0.578947,0.424666,0.202589,0.191466,0.600483,0.201714
0.368421,-0.578947,0.424497,0.182164,0.180215,0.634992,0.187566
0.473684,-0.578947,0.424320,0.182367,0.191127,0.669672,0.195192
0.578947,-0.578947,0.424138,0.203512,0.223161,0.704487,0.224143
0.684211,-0.578947,0.423949,0.246408,0.275348,0.739399,0.273810
0.789474,-0.578947,0.423753,0.311652,0.346855,0.774373,0.343747
0.894737,-0.578947,0.423552,0.398735,0.437030,0.809373,0.433737
1.000000,-0.578947,0.423345,0.505469,0.545443,0.844359,0.543558
-1.000000,-0.473684,0.426533,1.652207,1.957440,0.267964,1.967957
-0.894737,-0.473684,0.426424,1.456044,1.650138,0.292162,1.662249
-0.789474,-0.473684,0.426310,1.258955,1.374324,0.316895,1.387816
-0.684211,-0.473684,0.426191,1.066604,1.128657,0.342137,1.142856
-0.578947,-0.473684,0.426067,0.884319,0.912019,0.367860,0.927190
-0.473684,-0.473684,0.425937,0.716815,0.723466,0.394034,0.739313
-0.368421,-0.473684,0.425803,0.567935,0.562174,0.420634,0.578332
-0.263158,-0.473684,0.425662,0.440371,0.427358,0.447628,0.443797
-0.157895,-0.473684,0.425516,0.335476,0.318226,0.474989,0.334112
-0.052632,-0.473684,0.425365,0.253313,0.233948,0.502688,0.248448
0.052632,-0.473684,0.425207,0.192992,0.173654,0.530696,0.186096
0.157895,-0.473684,0.425044,0.153201,0.136432,0.558983,0.146330
0.263158,-0.473684,0.424874,0.132779,0.121353,0.587521,0.128192
0.368421,-0.473684,0.424699,0.131163,0.127492,0.616278,0.131146
0.473684,-0.473684,0.424518,0.148641,0.153975,0.645225,0.154582
0.578947,-0.473684,0.424331,0.186315,0.200029,0.674332,0.198277
0.684211,-0.473684,0.424138,0.245641,0.265033,0.703568,0.261859
0.789474,-0.473684,0.423939,0.327503,0.348558,0.732902,0.345103
0.894737,-0.473684,0.423735,0.431102,0.450384,0.762304,0.447987
1.000000,-0.473684,0.423525,0.553363,0.570502,0.791740,0.570451
-1.000000,-0.368421,0.426836,1.412438,1.606290,0.324906,1.619452
-0.894737,-0.368421,0.426717,1.213720,1.335791,0.343318,1.350377
-0.789474,-0.368421,0.426594,1.021792,1.094517,0.362225,1.110207
-0.684211,-0.368421,0.426465,0.841354,0.881196,0.381606,0.897246
-0.578947,-0.368421,0.426332,0.676307,0.694796,0.401439,0.711287
-0.473684,-0.368421,0.426194,0.529797,0.534449,0.421700,0.550905
-0.368421,-0.368421,0.426051,0.404077,0.399369,0.442367,0.415256
-0.263158,-0.368421,0.425902,0.300298,0.288789,0.463416,0.303945
-0.157895,-0.368421,0.425749,0.218459,0.201925,0.484824,0.215565
-0.052632,-0.368421,0.425590,0.157655,0.137969,0.506567,0.149429
0.052632,-0.368421,0.425425,0.116539,0.096094,0.528623,0.104955
0.157895,-0.368421,0.425256,0.093858,0.075477,0.550964,0.081582
0.263158,-0.368421,0.425080,0.088877,0.075328,0.573570,0.078587
0.368421,-0.368421,0.424900,0.101640,0.094933,0.596416,0.095669
0.473684,-0.368421,0.424714,0.133026,0.133695,0.619475,0.132454
0.578947,-0.368421,0.424522,0.184564,0.191176,0.642723,0.188925
0.684211,-0.368421,0.424325,0.257902,0.267130,0.666136,0.264894
0.789474,-0.368421,0.424123,0.353831,0.361512,0.689686,0.360306
0.894737,-0.368421,0.423916,0.471129,0.474476,0.713348,0.475295
1.000000,-0.368421,0.423704,0.605993,0.606359,0.737096,0.609949
-1.000000,-0.263158,0.427138,1.201057,1.330835,0.382958,1.346559
-0.894737,-0.263158,0.427009,1.013015,1.091197,0.395390,1.107752
-0.789474,-0.263158,0.426875,0.834860,0.878695,0.408284,0.895741
-0.684211,-0.263158,0.426738,0.670201,0.692161,0.421623,0.708922
-0.578947,-0.263158,0.426595,0.522350,0.530649,0.435389,0.547080
-0.473684,-0.263158,0.426448,0.394024,0.393344,0.449564,0.408898
-0.368421,-0.263158,0.426297,0.286896,0.279493,0.464132,0.293627
-0.263158,-0.263158,0.426140,0.201362,0.188361,0.479074,0.200972
-0.157895,-0.263158,0.425979,0.136712,0.119210,0.494372,0.129739
-0.052632,-0.263158,0.425813,0.091627,0.071311,0.510009,0.079419
0.052632,-0.263158,0.425642,0.064758,0.043961,0.525965,0.049594
0.157895,-0.263158,0.425466,0.055186,0.036505,0.542221,0.039878
0.263158,-0.263158,0.425284,0.062683,0.048375,0.558760,0.049759
0.368421,-0.263158,0.425098,0.087772,0.079122,0.575560,0.079153
0.473684,-0.263158,0.424908,0.131618,0.128459,0.592603,0.127897
0.578947,-0.263158,0.424712,0.195769,0.196279,0.609868,0.196145
0.684211,-0.263158,0.424512,0.281677,0.282676,0.627335,0.283849
0.789474,-0.263158,0.424307,0.389856,0.387934,0.644983,0.391089
0.894737,-0.263158,0.424098,0.518782,0.512513,0.662792,0.518139
1.000000,-0.263158,0.423884,0.664264,0.657021,0.680738,0.665224
-1.000000,-0.157895,0.427437,1.031893,1.115785,0.441856,1.132695
-0.894737,-0.157895,0.427298,0.858369,0.902089,0.448154,0.919007
-0.789474,-0.157895,0.427155,0.694076,0.713613,0.454884,0.730214
-0.684211,-0.157895,0.427007,0.542963,0.549298,0.462033,0.564831
-0.578947,-0.157895,0.426856,0.408934,0.408275,0.469590,0.422697
-0.473684,-0.157895,0.426700,0.294930,0.289794,0.477543,0.302652
-0.368421,-0.157895,0.426540,0.202312,0.193161,0.485878,0.204088
-0.263158,-0.157895,0.426376,0.130895,0.117726,0.494585,0.126844
-0.157895,-0.157895,0.426207,0.079508,0.062867,0.503650,0.069927
-0.052632,-0.157895,0.426033,0.046712,0.028008,0.513059,0.033003
0.052632,-0.157895,0.425856,0.031385,0.012627,0.522801,0.015826
0.157895,-0.157895,0.425673,0.033039,0.016288,0.532860,0.018179
0.263158,-0.157895,0.425487,0.051882,0.038673,0.543223,0.039736
0.368421,-0.157895,0.425296,0.088684,0.079607,0.553874,0.080601
0.473684,-0.157895,0.425101,0.144567,0.139092,0.564801,0.140792
0.578947,-0.157895,0.424901,0.220773,0.217319,0.575987,0.220607
0.684211,-0.157895,0.424697,0.318369,0.314668,0.587416,0.320118
0.789474,-0.157895,0.424490,0.437612,0.431696,0.599073,0.439524
0.894737,-0.157895,0.424278,0.576891,0.569104,0.610941,0.579242
1.000000,-0.157895,0.424063,0.731950,0.727708,0.623004,0.739645
-1.000000,-0.052632,0.427733,0.901701,0.949218,0.501296,0.966479
-0.894737,-0.052632,0.427584,0.740789,0.757425,0.501348,0.773582
-0.789474,-0.052632,0.427431,0.587556,0.589084,0.501804,0.603944
-0.684211,-0.052632,0.427274,0.447201,0.443251,0.502658,0.456244
-0.578947,-0.052632,0.427114,0.324470,0.319158,0.503901,0.330426
-0.473684,-0.052632,0.426949,0.222379,0.216158,0.505531,0.225517
-0.368421,-0.052632,0.426781,0.141829,0.133687,0.507538,0.141064
-0.263158,-0.052632,0.426608,0.082109,0.071246,0.509916,0.077045
-0.157895,-0.052632,0.426432,0.041804,0.028393,0.512658,0.032640
-0.052632,-0.052632,0.426251,0.019594,0.004747,0.515755,0.007669
0.052632,-0.052632,0.426067,0.014727,0.000000,0.519199,0.002047
0.157895,-0.052632,0.425879,0.027139,0.013945,0.522982,0.015725
0.263158,-0.052632,0.425687,0.057313,0.046503,0.527095,0.048543
0.368421,-0.052632,0.425491,0.106005,0.097756,0.531527,0.100772
0.473684,-0.052632,0.425292,0.174023,0.167961,0.536269,0.172587
0.578947,-0.052632,0.425088,0.262143,0.257565,0.541310,0.264422
0.684211,-0.052632,0.424882,0.371048,0.367187,0.546641,0.376466
0.789474,-0.052632,0.424672,0.500856,0.497600,0.552247,0.509049
0.894737,-0.052632,0.424458,0.650049,0.649692,0.558120,0.662747
1.000000,-0.052632,0.424242,0.814528,0.824422,0.564245,0.838099
-1.000000,0.052632,0.428026,0.800223,0.821834,0.560929,0.838004
-0.894737,0.052632,0.427867,0.649170,0.648617,0.554669,0.662508
-0.789474,0.052632,0.427704,0.505055,0.497225,0.548786,0.508960
-0.684211,0.052632,0.427538,0.374265,0.366859,0.543280,0.376223
-0.578947,0.052632,0.427368,0.261951,0.256909,0.538151,0.264372
-0.473684,0.052632,0.427195,0.170818,0.166904,0.533398,0.172612
-0.368421,0.052632,0.427018,0.101205,0.096477,0.529021,0.100642
-0.263158,0.052632,0.426838,0.052039,0.045338,0.525016,0.048570
-0.157895,0.052632,0.426654,0.021919,0.013257,0.521383,0.015724
-0.052632,0.052632,0.426467,0.009841,0.000064,0.518120,0.002060
0.052632,0.052632,0.426277,0.015483,0.005665,0.515221,0.007654
0.157895,0.052632,0.426083,0.039110,0.030069,0.512684,0.032627
0.263158,0.052632,0.425885,0.081269,0.073422,0.510507,0.076979
0.368421,0.052632,0.425685,0.142464,0.136028,0.508682,0.141137
0.473684,0.052632,0.425481,0.223039,0.218371,0.507206,0.225426
0.578947,0.052632,0.425275,0.323317,0.321110,0.506072,0.330427
0.684211,0.052632,0.425065,0.443712,0.445059,0.505275,0.456466
0.789474,0.052632,0.424853,0.584322,0.591156,0.504807,0.604021
0.894737,0.052632,0.424638,0.743826,0.760416,0.504663,0.773842
1.000000,0.052632,0.424420,0.918474,0.953873,0.504832,0.966633
-1.000000,0.157895,0.428315,0.717925,0.726179,0.620347,0.739563
-0.894737,0.157895,0.428146,0.575403,0.568785,0.607761,0.579024
-0.789474,0.157895,0.427974,0.440210,0.431758,0.595523,0.439456
-0.684211,0.157895,0.427798,0.319324,0.314514,0.583643,0.319894
-0.578947,0.157895,0.427620,0.217726,0.216678,0.572126,0.220549
-0.473684,0.157895,0.427438,0.137547,0.138025,0.560977,0.140789
-0.368421,0.157895,0.427253,0.078648,0.078438,0.550201,0.080452
-0.263158,0.157895,0.427065,0.039852,0.037863,0.539803,0.039780
-0.157895,0.157895,0.426874,0.020010,0.016290,0.529786,0.018239
-0.052632,0.157895,0.426680,0.018560,0.013752,0.520153,0.015925
0.052632,0.157895,0.426484,0.035580,0.030355,0.510905,0.033080
0.157895,0.157895,0.426284,0.071503,0.066306,0.502047,0.070010
0.263158,0.157895,0.426082,0.126722,0.121946,0.493576,0.126879
0.368421,0.157895,0.425877,0.201334,0.197779,0.485496,0.204269
0.473684,0.157895,0.425670,0.295216,0.294478,0.477805,0.302664
0.578947,0.157895,0.425460,0.408367,0.412876,0.470503,0.422817
0.684211,0.157895,0.425248,0.541079,0.553940,0.463588,0.565209
0.789474,0.157895,0.425034,0.693532,0.718715,0.457057,0.730472
0.894737,0.157895,0.424818,0.864717,0.908276,0.450910,0.919510
1.000000,0.157895,0.424599,1.051424,1.123668,0.445141,1.133143
-1.000000,0.263158,0.428600,0.648545,0.655961,0.679089,0.664942
-0.894737,0.263158,0.428421,0.514888,0.512124,0.660212,0.517771
-0.789474,0.263158,0.428240,0.389759,0.387453,0.641657,0.390894
-0.684211,0.263158,0.428055,0.280045,0.281665,0.623438,0.283504
-0.578947,0.263158,0.427867,0.190132,0.194694,0.605567,0.195944
-0.473684,0.263158,0.427677,0.121535,0.126620,0.588057,0.127733
-0.368421,0.263158,0.427485,0.073848,0.077596,0.570918,0.078854
-0.263158,0.263158,0.427289,0.046052,0.047804,0.554160,0.049694
-0.157895,0.263158,0.427091,0.037429,0.037437,0.537794,0.039867
-0.052632,0.263158,0.426891,0.047887,0.046712,0.521828,0.049633
0.052632,0.263158,0.426688,0.077798,0.075906,0.506269,0.079421
0.157895,0.263158,0.426483,0.127570,0.125394,0.491126,0.129743
0.263158,0.263158,0.426276,0.197272,0.195691,0.476404,0.200932
0.368421,0.263158,0.426067,0.286557,0.287470,0.462110,0.293731
0.473684,0.263158,0.425857,0.394962,0.401564,0.448249,0.408782
0.578947,0.263158,0.425644,0.522345,0.538943,0.434824,0.547030
0.684211,0.263158,0.425430,0.669048,0.700668,0.421839,0.709103
0.789474,0.263158,0.425214,0.835471,0.887835,0.409297,0.895750
0.894737,0.263158,0.424997,1.021053,1.101507,0.397200,1.107972
1.000000,0.263158,0.424779,1.223235,1.342682,0.385550,1.346638
-1.000000,0.368421,0.428881,0.588984,0.605563,0.736629,0.609904
-0.894737,0.368421,0.428693,0.465705,0.473513,0.711555,0.475186
-0.789474,0.368421,0.428501,0.352528,0.359822,0.686774,0.360373
-0.684211,0.368421,0.428308,0.255715,0.264598,0.662306,0.264804
-0.578947,0.368421,0.428112,0.178868,0.188142,0.638168,0.188961
-0.473684,0.368421,0.427913,0.123011,0.130855,0.614381,0.132520
-0.368421,0.368421,0.427713,0.087724,0.093150,0.590963,0.095621
-0.263158,0.368421,0.427510,0.072352,0.075412,0.567930,0.078830
-0.157895,0.368421,0.427305,0.076693,0.077994,0.545299,0.081931
-0.052632,0.368421,0.427099,0.101070,0.101256,0.523083,0.105381
0.052632,0.368421,0.426891,0.145979,0.145608,0.501297,0.149824
0.157895,0.368421,0.426681,0.211625,0.211574,0.479953,0.215998
0.263158,0.368421,0.426469,0.297683,0.299815,0.459065,0.304410
0.368421,0.368421,0.426256,0.403462,0.411152,0.438643,0.415948
0.473684,0.368421,0.426042,0.528373,0.546545,0.418699,0.551386
0.578947,0.368421,0.425827,0.672370,0.707055,0.399241,0.711840
0.684211,0.368421,0.425611,0.836047,0.893781,0.380278,0.898047
0.789474,0.368421,0.425394,1.020180,1.107795,0.361818,1.110819
0.894737,0.368421,0.425177,1.224682,1.350096,0.343867,1.351207
1.000000,0.368421,0.424958,1.447429,1.621598,0.326432,1.620112
-1.000000,0.473684,0.429158,0.538612,0.569876,0.792385,0.570439
-0.894737,0.473684,0.428959,0.427907,0.448490,0.761266,0.447903
-0.789474,0.473684,0.428759,0.328925,0.345248,0.730405,0.345181
-0.684211,0.473684,0.428557,0.247005,0.260708,0.699829,0.261761
-0.578947,0.473684,0.428352,0.184983,0.195552,0.669567,0.198290
-0.473684,0.473684,0.428146,0.143609,0.150463,0.639644,0.154618
-0.368421,0.473684,0.427938,0.122677,0.126045,0.610085,0.131073
-0.263158,0.473684,0.427728,0.122028,0.122813,0.580912,0.128439
-0.157895,0.473684,0.427517,0.141958,0.141216,0.552149,0.146697
-0.052632,0.473684,0.427304,0.183064,0.181711,0.523816,0.186518
0.052632,0.473684,0.427090,0.245787,0.244821,0.495935,0.248775
0.157895,0.473684,0.426876,0.330020,0.331195,0.468525,0.334432
0.263158,0.473684,0.426660,0.435109,0.441636,0.441604,0.444161
0.368421,0.473684,0.426444,0.560242,0.577085,0.415189,0.578965
0.473684,0.473684,0.426227,0.704991,0.738593,0.389295,0.739696
0.578947,0.473684,0.426010,0.869665,0.927252,0.363939,0.927593
0.684211,0.473684,0.425792,1.055266,1.144135,0.339134,1.143470
0.789474,0.473684,0.425574,1.262880,1.390237,0.314893,1.388187
0.894737,0.473684,0.425357,1.492468,1.666466,0.291228,1.662844
1.000000,0.473684,0.425139,1.741491,1.973691,0.268150,1.968375
-1.000000,0.578947,0.429429,0.498791,0.544663,0.845725,0.543718
-0.894737,0.578947,0.429222,0.403249,0.433836,0.808766,0.433792
-0.789474,0.578947,0.429012,0.320939,0.341751,0.772029,0.343944
-0.684211,0.578947,0.428801,0.256214,0.269404,0.735548,0.273828
-0.578947,0.578947,0.428589,0.211317,0.217774,0.699357,0.224305
-0.473684,0.578947,0.428375,0.186967,0.187706,0.663492,0.195425
-0.368421,0.578947,0.428159,0.183348,0.179879,0.627982,0.187740
-0.263158,0.578947,0.427943,0.200828,0.194843,0.592859,0.202294
-0.157895,0.578947,0.427725,0.240100,0.233093,0.558151,0.239266
-0.052632,0.578947,0.427507,0.301852,0.295159,0.523889,0.299547
0.052632,0.578947,0.427288,0.386316,0.381676,0.490098,0.384205
0.157895,0.578947,0.427069,0.493087,0.493427,0.456805,0.494384
0.263158,0.578947,0.426850,0.621379,0.631339,0.424032,0.630897
0.368421,0.578947,0.426630,0.770567,0.796447,0.391805,0.794852
0.473684,0.578947,0.426411,0.940645,0.989838,0.360146,0.987130
0.578947,0.578947,0.426192,1.132363,1.212576,0.329074,1.209057
0.684211,0.578947,0.425973,1.346884,1.465657,0.298610,1.461504
0.789474,0.578947,0.425755,1.584870,1.749990,0.268772,1.745358
0.894737,0.578947,0.425537,1.845054,2.066448,0.239577,2.061737
1.000000,0.578947,0.425320,2.122856,2.415982,0.211042,2.411568
-1.000000,0.684211,0.429696,0.472733,0.527643,0.895975,0.528135
-0.894737,0.684211,0.429479,0.395314,0.428849,0.853439,0.432167
-0.789474,0.684211,0.429261,0.332562,0.350350,0.811084,0.356992
-0.684211,0.684211,0.429042,0.287977,0.293427,0.768952,0.302465
-0.578947,0.684211,0.428821,0.263470,0.259162,0.727086,0.269710
-0.473684,0.684211,0.428600,0.259957,0.248395,0.685526,0.259004
-0.368421,0.684211,0.428377,0.278113,0.261760,0.644313,0.271144
-0.263158,0.684211,0.428154,0.318785,0.299787,0.603482,0.307452
-0.157895,0.684211,0.427931,0.382888,0.363013,0.563073,0.368284
-0.052632,0.684211,0.427707,0.471008,0.452069,0.523118,0.454724
0.052632,0.684211,0.427484,0.583089,0.567726,0.483655,0.567982
0.157895,0.684211,0.427261,0.718529,0.710905,0.444713,0.709290
0.263158,0.684211,0.427038,0.876645,0.882639,0.406325,0.879543
0.368421,0.684211,0.426816,1.057163,1.084012,0.368520,1.079964
0.473684,0.684211,0.426594,1.260395,1.316091,0.331327,1.311461
0.578947,0.684211,0.426374,1.486938,1.579874,0.294772,1.575401
0.684211,0.684211,0.426154,1.736915,1.876289,0.258880,1.872658
0.789474,0.684211,0.425935,2.008796,2.206245,0.223675,2.204107
0.894737,0.684211,0.425718,2.298112,2.570748,0.189181,2.570873
1.000000,0.684211,0.425502,2.596712,2.971040,0.155419,2.973902
-1.000000,0.789474,0.429958,0.465681,0.520094,0.942438,0.524183
-0.894737,0.789474,0.429732,0.410028,0.436886,0.894639,0.444814
-0.789474,0.789474,0.429506,0.370667,0.376370,0.846978,0.387538
-0.684211,0.789474,0.429278,0.350531,0.339839,0.799503,0.352428
-0.578947,0.789474,0.429050,0.351484,0.328257,0.752266,0.340913
-0.473684,0.789474,0.428821,0.374827,0.342324,0.705316,0.353487
-0.368421,0.789474,0.428592,0.421744,0.382598,0.658697,0.391184
-0.263158,0.789474,0.428363,0.493410,0.449622,0.612458,0.455587
-0.157895,0.789474,0.428134,0.590715,0.544035,0.566640,0.547173
-0.052632,0.789474,0.427906,0.713904,0.666621,0.521287,0.667179
0.052632,0.789474,0.427678,0.862511,0.818316,0.476441,0.816919
0.157895,0.789474,0.427451,1.035703,1.000171,0.432140,0.997649
0.263158,0.789474,0.427225,1.232762,1.213288,0.388422,1.210264
0.368421,0.789474,0.427000,1.453251,1.458755,0.345323,1.456080
0.473684,0.789474,0.426777,1.696676,1.737602,0.302878,1.736038
0.578947,0.789474,0.426555,1.961714,2.050802,0.261119,2.051524
0.684211,0.789474,0.426335,2.245286,2.399343,0.220080,2.403400
0.789474,0.789474,0.426116,2.541788,2.784337,0.179788,2.792552
0.894737,0.789474,0.425900,2.842826,3.207121,0.140272,3.220107
1.000000,0.789474,0.425685,3.137898,3.669251,0.101558,3.686955
-1.000000,0.894737,0.430214,0.485443,0.528121,0.984415,0.535575
-0.894737,0.894737,0.429980,0.456598,0.466125,0.931713,0.477224
-0.789474,0.894737,0.429746,0.446411,0.429680,0.879104,0.442974
-0.684211,0.894737,0.429510,0.457622,0.419835,0.826645,0.433105
-0.578947,0.894737,0.429275,0.492340,0.437327,0.774393,0.449356
-0.473684,0.894737,0.429039,0.552330,0.482730,0.722404,0.492399
-0.368421,0.894737,0.428804,0.639142,0.556605,0.670733,0.563458
-0.263158,0.894737,0.428569,0.753904,0.659623,0.619433,0.664339
-0.157895,0.894737,0.428335,0.896945,0.792606,0.568554,0.795575
-0.052632,0.894737,0.428101,1.067571,0.956547,0.518146,0.958519
0.052632,0.894737,0.427870,1.264272,1.152547,0.468258,1.154561
0.157895,0.894737,0.427639,1.485189,1.381767,0.418936,1.384968
0.263158,0.894737,0.427410,1.728368,1.645356,0.370225,1.650569
0.368421,0.894737,0.427184,1.991475,1.944417,0.322166,1.952710
0.473684,0.894737,0.426959,2.271102,2.280033,0.274802,2.292306
0.578947,0.894737,0.426736,2.562126,2.653328,0.228171,2.670671
0.684211,0.894737,0.426516,2.857554,3.065567,0.182310,3.088509
0.789474,0.894737,0.426298,3.149005,3.518178,0.137254,3.546508
0.894737,0.894737,0.426082,3.427697,4.012592,0.093037,4.045556
1.000000,0.894737,0.425869,3.685660,4.549725,0.049690,4.586329
-1.000000,1.000000,0.430466,0.543253,0.562387,1.021220,0.571371
-0.894737,1.000000,0.430223,0.548775,0.528627,0.964019,0.540767
-0.789474,1.000000,0.429981,0.576897,0.523315,0.906864,0.537076
-0.684211,1.000000,0.429738,0.630574,0.547204,0.849822,0.560737
-0.578947,1.000000,0.429495,0.712312,0.600886,0.792956,0.613779
-0.473684,1.000000,0.429253,0.824135,0.684965,0.736329,0.696982
-0.368421,1.000000,0.429012,0.967293,0.800174,0.680003,0.811710
-0.263158,1.000000,0.428772,1.141754,0.947425,0.624039,0.959923
-0.157895,1.000000,0.428533,1.345793,1.127809,0.568492,1.142105
-0.052632,1.000000,0.428295,1.576064,1.342539,0.513423,1.359596
0.052632,1.000000,0.428060,1.828173,1.592891,0.458884,1.613719
0.157895,1.000000,0.427826,2.097306,1.880143,0.404929,1.905610
0.263158,1.000000,0.427595,2.378404,2.205559,0.351609,2.235914
0.368421,1.000000,0.427366,2.665890,2.570407,0.298972,2.605857
0.473684,1.000000,0.427140,2.953408,2.976027,0.247067,3.016190
0.578947,1.000000,0.426917,3.234040,3.423849,0.195938,3.468037
0.684211,1.000000,0.426697,3.501030,3.915260,0.145627,3.961938
0.789474,1.000000,0.426480,3.748651,4.451151,0.096175,4.498496
0.894737,1.000000,0.426266,3.972770,5.030974,0.047620,5.078470
1.000000,1.000000,0.426055,4.171019,5.651322,0.000000,5.702349

